A Finite Element approximation of the one-dimensional fractional Poisson equation with applications to numerical control

We present a finite element (FE) scheme for the numerical approximation of the solution to a non-local Poisson equation involving the one-dimensional fractional Laplacian $(-d_x^2)^s$ on the interval $(-L,L)$. In particular, we include the complete computations for obtaining the stiffness matrix, starting from the variational formulation of the problem. The problem being one-dimensional, the values of the matrix can be explicitly calculated, without need of any numerical integration, thus obtaining an algorithm which is very efficient in terms of the computational cost. As an application, we analyze the corresponding parabolic equation from the point of view of controllability properties, employing the penalized Hilbert Uniqueness Method (HUM) for computing the numerical approximation of the null-control, acting from an open subset $\omega\subset(-L,L)$. In accordance to the theory, our numerical simulations show: (1) that the method solves the elliptic equation with an acceptable approximation in the natural functional setting, (2) that the parabolic problem is null-controllable for $s>1/2$ and (3) that for $s\leq 1/2$ we only have approximate controllability.

==> fl_01_50_sym.txt <==
-0.960784 0.998600 -1.000000 0.000000 
-0.921569 0.850707 -0.959184 0.845996 
-0.882353 0.939661 -0.918367 0.904809 
-0.843137 0.953539 -0.877551 0.940226 
-0.803922 0.977138 -0.836735 0.965543 
-0.764706 0.992848 -0.795918 0.985114 
-0.725490 1.006720 -0.755102 1.000936 
-0.686275 1.018261 -0.714286 1.014096 
-0.647059 1.028230 -0.673469 1.025254 
-0.607843 1.036870 -0.632653 1.034843 
-0.568627 1.044426 -0.591837 1.043160 
-0.529412 1.051061 -0.551020 1.050417 
-0.490196 1.056903 -0.510204 1.056775 
-0.450980 1.062049 -0.469388 1.062353 
-0.411765 1.066578 -0.428571 1.067244 
-0.372549 1.070550 -0.387755 1.071523 
-0.333333 1.074016 -0.346939 1.075246 
-0.294118 1.077014 -0.306122 1.078460 
-0.254902 1.079577 -0.265306 1.081204 
-0.215686 1.081732 -0.224490 1.083507 
-0.176471 1.083498 -0.183673 1.085393 
-0.137255 1.084893 -0.142857 1.086881 
-0.098039 1.085929 -0.102041 1.087985 
-0.058824 1.086614 -0.061224 1.088715 
-0.019608 1.086955 -0.020408 1.089079 
0.019608 1.086955 0.020408 1.089079 
0.058824 1.086614 0.061224 1.088715 
0.098039 1.085929 0.102041 1.087985 
0.137255 1.084893 0.142857 1.086881 
0.176471 1.083498 0.183673 1.085393 
0.215686 1.081732 0.224490 1.083507 
0.254902 1.079577 0.265306 1.081204 
0.294118 1.077014 0.306122 1.078460 
0.333333 1.074016 0.346939 1.075246 
0.372549 1.070550 0.387755 1.071523 
0.411765 1.066578 0.428571 1.067244 
0.450980 1.062049 0.469388 1.062353 
0.490196 1.056903 0.510204 1.056775 
0.529412 1.051061 0.551020 1.050417 
0.568627 1.044426 0.591837 1.043160 
0.607843 1.036870 0.632653 1.034843 
0.647059 1.028230 0.673469 1.025254 
0.686275 1.018261 0.714286 1.014096 
0.725490 1.006720 0.755102 1.000936 
0.764706 0.992848 0.795918 0.985114 
0.803922 0.977138 0.836735 0.965543 
0.843137 0.953539 0.877551 0.940226 
0.882353 0.939661 0.918367 0.904809 
0.921569 0.850707 0.959184 0.845996 
0.960784 0.998600 1.000000 0.000000 


==> fl_04_50_sym.txt <==
-0.960784 0.401936 -1.000000 0.000000 
-0.921569 0.487331 -0.959184 0.390872 
-0.882353 0.578144 -0.918367 0.511434 
-0.843137 0.644268 -0.877551 0.596335 
-0.803922 0.700137 -0.836735 0.663205 
-0.764706 0.747654 -0.795918 0.718634 
-0.725490 0.789008 -0.755102 0.765925 
-0.686275 0.825405 -0.714286 0.807007 
-0.647059 0.857711 -0.673469 0.843117 
-0.607843 0.886541 -0.632653 0.875104 
-0.568627 0.912352 -0.591837 0.903575 
-0.529412 0.935494 -0.551020 0.928986 
-0.490196 0.956243 -0.510204 0.951682 
-0.450980 0.974815 -0.469388 0.971934 
-0.411765 0.991387 -0.428571 0.989958 
-0.372549 1.006100 -0.387755 1.005927 
-0.333333 1.019072 -0.346939 1.019981 
-0.294118 1.030399 -0.306122 1.032234 
-0.254902 1.040159 -0.265306 1.042779 
-0.215686 1.048417 -0.224490 1.051692 
-0.176471 1.055225 -0.183673 1.059033 
-0.137255 1.060624 -0.142857 1.064852 
-0.098039 1.064647 -0.102041 1.069185 
-0.058824 1.067316 -0.061224 1.072060 
-0.019608 1.068647 -0.020408 1.073492 
0.019608 1.068647 0.020408 1.073492 
0.058824 1.067316 0.061224 1.072060 
0.098039 1.064647 0.102041 1.069185 
0.137255 1.060624 0.142857 1.064852 
0.176471 1.055225 0.183673 1.059033 
0.215686 1.048417 0.224490 1.051692 
0.254902 1.040159 0.265306 1.042779 
0.294118 1.030399 0.306122 1.032234 
0.333333 1.019072 0.346939 1.019981 
0.372549 1.006100 0.387755 1.005927 
0.411765 0.991387 0.428571 0.989958 
0.450980 0.974815 0.469388 0.971934 
0.490196 0.956243 0.510204 0.951682 
0.529412 0.935494 0.551020 0.928986 
0.568627 0.912352 0.591837 0.903575 
0.607843 0.886541 0.632653 0.875104 
0.647059 0.857711 0.673469 0.843117 
0.686275 0.825405 0.714286 0.807007 
0.725490 0.789008 0.755102 0.765925 
0.764706 0.747654 0.795918 0.718634 
0.803922 0.700137 0.836735 0.663205 
0.843137 0.644268 0.877551 0.596335 
0.882353 0.578144 0.918367 0.511434 
0.921569 0.487331 0.959184 0.390872 
0.960784 0.401936 1.000000 0.000000 


==> fl_05_50_sym.txt <==
-0.960784 0.284825 -1.000000 0.000000 
-0.921569 0.379873 -0.959184 0.282784 
-0.882353 0.465588 -0.918367 0.395729 
-0.843137 0.533368 -0.877551 0.479483 
-0.803922 0.591331 -0.836735 0.547608 
-0.764706 0.641719 -0.795918 0.605404 
-0.725490 0.686225 -0.755102 0.655607 
-0.686275 0.725906 -0.714286 0.699854 
-0.647059 0.761509 -0.673469 0.739215 
-0.607843 0.793575 -0.632653 0.774435 
-0.568627 0.822515 -0.591837 0.806058 
-0.529412 0.848645 -0.551020 0.834492 
-0.490196 0.872215 -0.510204 0.860053 
-0.450980 0.893426 -0.469388 0.882992 
-0.411765 0.912440 -0.428571 0.903508 
-0.372549 0.929393 -0.387755 0.921762 
-0.333333 0.944392 -0.346939 0.937888 
-0.294118 0.957530 -0.306122 0.951992 
-0.254902 0.968881 -0.265306 0.964164 
-0.215686 0.978506 -0.224490 0.974476 
-0.176471 0.986457 -0.183673 0.982987 
-0.137255 0.992771 -0.142857 0.989743 
-0.098039 0.997482 -0.102041 0.994780 
-0.058824 1.000610 -0.061224 0.998124 
-0.019608 1.002170 -0.020408 0.999792 
0.019608 1.002170 0.020408 0.999792 
0.058824 1.000610 0.061224 0.998124 
0.098039 0.997482 0.102041 0.994780 
0.137255 0.992771 0.142857 0.989743 
0.176471 0.986457 0.183673 0.982987 
0.215686 0.978506 0.224490 0.974476 
0.254902 0.968881 0.265306 0.964164 
0.294118 0.957530 0.306122 0.951992 
0.333333 0.944392 0.346939 0.937888 
0.372549 0.929393 0.387755 0.921762 
0.411765 0.912440 0.428571 0.903508 
0.450980 0.893426 0.469388 0.882992 
0.490196 0.872215 0.510204 0.860053 
0.529412 0.848645 0.551020 0.834492 
0.568627 0.822515 0.591837 0.806058 
0.607843 0.793575 0.632653 0.774435 
0.647059 0.761509 0.673469 0.739215 
0.686275 0.725906 0.714286 0.699854 
0.725490 0.686225 0.755102 0.655607 
0.764706 0.641719 0.795918 0.605404 
0.803922 0.591331 0.836735 0.547608 
0.843137 0.533368 0.877551 0.479483 
0.882353 0.465588 0.918367 0.395729 
0.921569 0.379873 0.959184 0.282784 
0.960784 0.284825 1.000000 0.000000 


==> fl_08_50_sym.txt <==
-0.960784 0.089729 -1.000000 0.000000 
-0.921569 0.152783 -0.959184 0.092705 
-0.882353 0.208207 -0.918367 0.158714 
-0.843137 0.257967 -0.877551 0.215782 
-0.803922 0.303336 -0.836735 0.266889 
-0.764706 0.345026 -0.795918 0.313365 
-0.725490 0.383501 -0.755102 0.355966 
-0.686275 0.419082 -0.714286 0.395176 
-0.647059 0.452008 -0.673469 0.431332 
-0.607843 0.482460 -0.632653 0.464680 
-0.568627 0.510579 -0.591837 0.495409 
-0.529412 0.536479 -0.551020 0.523665 
-0.490196 0.560252 -0.510204 0.549564 
-0.450980 0.581975 -0.469388 0.573204 
-0.411765 0.601712 -0.428571 0.594661 
-0.372549 0.619515 -0.387755 0.614000 
-0.333333 0.635429 -0.346939 0.631276 
-0.294118 0.649492 -0.306122 0.646534 
-0.254902 0.661735 -0.265306 0.659811 
-0.215686 0.672184 -0.224490 0.671138 
-0.176471 0.680860 -0.183673 0.680542 
-0.137255 0.687782 -0.142857 0.688041 
-0.098039 0.692961 -0.102041 0.693652 
-0.058824 0.696409 -0.061224 0.697386 
-0.019608 0.698131 -0.020408 0.699251 
0.019608 0.698131 0.020408 0.699251 
0.058824 0.696409 0.061224 0.697386 
0.098039 0.692961 0.102041 0.693652 
0.137255 0.687782 0.142857 0.688041 
0.176471 0.680860 0.183673 0.680542 
0.215686 0.672184 0.224490 0.671138 
0.254902 0.661735 0.265306 0.659811 
0.294118 0.649492 0.306122 0.646534 
0.333333 0.635429 0.346939 0.631276 
0.372549 0.619515 0.387755 0.614000 
0.411765 0.601712 0.428571 0.594661 
0.450980 0.581975 0.469388 0.573204 
0.490196 0.560252 0.510204 0.549564 
0.529412 0.536479 0.551020 0.523665 
0.568627 0.510579 0.591837 0.495409 
0.607843 0.482460 0.632653 0.464680 
0.647059 0.452008 0.673469 0.431332 
0.686275 0.419082 0.714286 0.395176 
0.725490 0.383501 0.755102 0.355966 
0.764706 0.345026 0.795918 0.313365 
0.803922 0.303336 0.836735 0.266889 
0.843137 0.257967 0.877551 0.215782 
0.882353 0.208207 0.918367 0.158714 
0.921569 0.152783 0.959184 0.092705 
0.960784 0.089729 1.000000 0.000000 


==> soly_s08_cc.dat <==
0.0000 -1.0000 0.0000 
0.0000 -0.9608 -0.1229 
0.0000 -0.9216 -0.2439 
0.0000 -0.8824 -0.3612 
0.0000 -0.8431 -0.4731 
0.0000 -0.8039 -0.5778 
0.0000 -0.7647 -0.6737 
0.0000 -0.7255 -0.7594 
0.0000 -0.6863 -0.8336 
0.0000 -0.6471 -0.8952 
0.0000 -0.6078 -0.9432 
0.0000 -0.5686 -0.9768 
0.0000 -0.5294 -0.9957 
0.0000 -0.4902 -0.9995 
0.0000 -0.4510 -0.9882 
0.0000 -0.4118 -0.9618 
0.0000 -0.3725 -0.9209 
0.0000 -0.3333 -0.8660 
0.0000 -0.2941 -0.7980 
0.0000 -0.2549 -0.7179 
0.0000 -0.2157 -0.6269 
0.0000 -0.1765 -0.5264 
0.0000 -0.1373 -0.4180 
0.0000 -0.0980 -0.3032 
0.0000 -0.0588 -0.1837 
0.0000 -0.0196 -0.0616 
0.0000 0.0196 0.0616 
0.0000 0.0588 0.1837 
0.0000 0.0980 0.3032 
0.0000 0.1373 0.4180 
0.0000 0.1765 0.5264 
0.0000 0.2157 0.6269 
0.0000 0.2549 0.7179 
0.0000 0.2941 0.7980 
0.0000 0.3333 0.8660 
0.0000 0.3725 0.9209 
0.0000 0.4118 0.9618 
0.0000 0.4510 0.9882 
0.0000 0.4902 0.9995 
0.0000 0.5294 0.9957 
0.0000 0.5686 0.9768 
0.0000 0.6078 0.9432 
0.0000 0.6471 0.8952 
0.0000 0.6863 0.8336 
0.0000 0.7255 0.7594 
0.0000 0.7647 0.6737 
0.0000 0.8039 0.5778 
0.0000 0.8431 0.4731 
0.0000 0.8824 0.3612 
0.0000 0.9216 0.2439 
0.0000 0.9608 0.1229 
0.0000 1.0000 0.0000
 
0.0075 -1.0000 0.0000 
0.0075 -0.9608 -0.1352 
0.0075 -0.9216 -0.2462 
0.0075 -0.8824 -0.3550 
0.0075 -0.8431 -0.4594 
0.0075 -0.8039 -0.5577 
0.0075 -0.7647 -0.6480 
0.0075 -0.7255 -0.7289 
0.0075 -0.6863 -0.7990 
0.0075 -0.6471 -0.8571 
0.0075 -0.6078 -0.9023 
0.0075 -0.5686 -0.9339 
0.0075 -0.5294 -0.9512 
0.0075 -0.4902 -0.9538 
0.0075 -0.4510 -0.9412 
0.0075 -0.4118 -0.9130 
0.0075 -0.3725 -0.8676 
0.0075 -0.3333 -0.7988 
0.0075 -0.2941 -0.7006 
0.0075 -0.2549 -0.6115 
0.0075 -0.2157 -0.5240 
0.0075 -0.1765 -0.4313 
0.0075 -0.1373 -0.3327 
0.0075 -0.0980 -0.2287 
0.0075 -0.0588 -0.1205 
0.0075 -0.0196 -0.0097 
0.0075 0.0196 0.1023 
0.0075 0.0588 0.2137 
0.0075 0.0980 0.3228 
0.0075 0.1373 0.4279 
0.0075 0.1765 0.5273 
0.0075 0.2157 0.6195 
0.0075 0.2549 0.7030 
0.0075 0.2941 0.7765 
0.0075 0.3333 0.8388 
0.0075 0.3725 0.8889 
0.0075 0.4118 0.9261 
0.0075 0.4510 0.9496 
0.0075 0.4902 0.9591 
0.0075 0.5294 0.9545 
0.0075 0.5686 0.9357 
0.0075 0.6078 0.9031 
0.0075 0.6471 0.8571 
0.0075 0.6863 0.7985 
0.0075 0.7255 0.7282 
0.0075 0.7647 0.6474 
0.0075 0.8039 0.5575 
0.0075 0.8431 0.4595 
0.0075 0.8824 0.3552 
0.0075 0.9216 0.2463 
0.0075 0.9608 0.1353 
0.0075 1.0000 0.0000
 
0.0150 -1.0000 0.0000 
0.0150 -0.9608 -0.1375 
0.0150 -0.9216 -0.2448 
0.0150 -0.8824 -0.3477 
0.0150 -0.8431 -0.4459 
0.0150 -0.8039 -0.5383 
0.0150 -0.7647 -0.6233 
0.0150 -0.7255 -0.6995 
0.0150 -0.6863 -0.7655 
0.0150 -0.6471 -0.8202 
0.0150 -0.6078 -0.8625 
0.0150 -0.5686 -0.8916 
0.0150 -0.5294 -0.9068 
0.0150 -0.4902 -0.9073 
0.0150 -0.4510 -0.8922 
0.0150 -0.4118 -0.8601 
0.0150 -0.3725 -0.8081 
0.0150 -0.3333 -0.7277 
0.0150 -0.2941 -0.6148 
0.0150 -0.2549 -0.5180 
0.0150 -0.2157 -0.4306 
0.0150 -0.1765 -0.3429 
0.0150 -0.1373 -0.2522 
0.0150 -0.0980 -0.1576 
0.0150 -0.0588 -0.0597 
0.0150 -0.0196 0.0406 
0.0150 0.0196 0.1420 
0.0150 0.0588 0.2431 
0.0150 0.0980 0.3423 
0.0150 0.1373 0.4380 
0.0150 0.1765 0.5287 
0.0150 0.2157 0.6129 
0.0150 0.2549 0.6891 
0.0150 0.2941 0.7563 
0.0150 0.3333 0.8131 
0.0150 0.3725 0.8586 
0.0150 0.4118 0.8921 
0.0150 0.4510 0.9129 
0.0150 0.4902 0.9207 
0.0150 0.5294 0.9152 
0.0150 0.5686 0.8965 
0.0150 0.6078 0.8649 
0.0150 0.6471 0.8209 
0.0150 0.6863 0.7651 
0.0150 0.7255 0.6986 
0.0150 0.7647 0.6225 
0.0150 0.8039 0.5382 
0.0150 0.8431 0.4462 
0.0150 0.8824 0.3481 
0.0150 0.9216 0.2452 
0.0150 0.9608 0.1378 
0.0150 1.0000 0.0000
 
0.0225 -1.0000 0.0000 
0.0225 -0.9608 -0.1361 
0.0225 -0.9216 -0.2405 
0.0225 -0.8824 -0.3389 
0.0225 -0.8431 -0.4320 
0.0225 -0.8039 -0.5192 
0.0225 -0.7647 -0.5993 
0.0225 -0.7255 -0.6711 
0.0225 -0.6863 -0.7331 
0.0225 -0.6471 -0.7842 
0.0225 -0.6078 -0.8234 
0.0225 -0.5686 -0.8498 
0.0225 -0.5294 -0.8623 
0.0225 -0.4902 -0.8600 
0.0225 -0.4510 -0.8416 
0.0225 -0.4118 -0.8049 
0.0225 -0.3725 -0.7464 
0.0225 -0.3333 -0.6572 
0.0225 -0.2941 -0.5352 
0.0225 -0.2549 -0.4330 
0.0225 -0.2157 -0.3451 
0.0225 -0.1765 -0.2611 
0.0225 -0.1373 -0.1767 
0.0225 -0.0980 -0.0904 
0.0225 -0.0588 -0.0017 
0.0225 -0.0196 0.0888 
0.0225 0.0196 0.1804 
0.0225 0.0588 0.2717 
0.0225 0.0980 0.3614 
0.0225 0.1373 0.4481 
0.0225 0.1765 0.5304 
0.0225 0.2157 0.6069 
0.0225 0.2549 0.6762 
0.0225 0.2941 0.7372 
0.0225 0.3333 0.7887 
0.0225 0.3725 0.8298 
0.0225 0.4118 0.8597 
0.0225 0.4510 0.8779 
0.0225 0.4902 0.8839 
0.0225 0.5294 0.8777 
0.0225 0.5686 0.8591 
0.0225 0.6078 0.8285 
0.0225 0.6471 0.7864 
0.0225 0.6863 0.7333 
0.0225 0.7255 0.6703 
0.0225 0.7647 0.5986 
0.0225 0.8039 0.5194 
0.0225 0.8431 0.4327 
0.0225 0.8824 0.3397 
0.0225 0.9216 0.2413 
0.0225 0.9608 0.1367 
0.0225 1.0000 0.0000
 
0.0300 -1.0000 0.0000 
0.0300 -0.9608 -0.1331 
0.0300 -0.9216 -0.2344 
0.0300 -0.8824 -0.3289 
0.0300 -0.8431 -0.4175 
0.0300 -0.8039 -0.5001 
0.0300 -0.7647 -0.5757 
0.0300 -0.7255 -0.6432 
0.0300 -0.6863 -0.7014 
0.0300 -0.6471 -0.7490 
0.0300 -0.6078 -0.7849 
0.0300 -0.5686 -0.8082 
0.0300 -0.5294 -0.8177 
0.0300 -0.4902 -0.8122 
0.0300 -0.4510 -0.7900 
0.0300 -0.4118 -0.7487 
0.0300 -0.3725 -0.6843 
0.0300 -0.3333 -0.5885 
0.0300 -0.2941 -0.4601 
0.0300 -0.2549 -0.3542 
0.0300 -0.2157 -0.2662 
0.0300 -0.1765 -0.1851 
0.0300 -0.1373 -0.1062 
0.0300 -0.0980 -0.0271 
0.0300 -0.0588 0.0533 
0.0300 -0.0196 0.1348 
0.0300 0.0196 0.2171 
0.0300 0.0588 0.2992 
0.0300 0.0980 0.3799 
0.0300 0.1373 0.4581 
0.0300 0.1765 0.5324 
0.0300 0.2157 0.6015 
0.0300 0.2549 0.6641 
0.0300 0.2941 0.7191 
0.0300 0.3333 0.7655 
0.0300 0.3725 0.8023 
0.0300 0.4118 0.8288 
0.0300 0.4510 0.8445 
0.0300 0.4902 0.8488 
0.0300 0.5294 0.8418 
0.0300 0.5686 0.8233 
0.0300 0.6078 0.7937 
0.0300 0.6471 0.7533 
0.0300 0.6863 0.7029 
0.0300 0.7255 0.6433 
0.0300 0.7647 0.5756 
0.0300 0.8039 0.5010 
0.0300 0.8431 0.4189 
0.0300 0.8824 0.3303 
0.0300 0.9216 0.2357 
0.0300 0.9608 0.1340 
0.0300 1.0000 0.0000
 
0.0375 -1.0000 0.0000 
0.0375 -0.9608 -0.1292 
0.0375 -0.9216 -0.2272 
0.0375 -0.8824 -0.3180 
0.0375 -0.8431 -0.4026 
0.0375 -0.8039 -0.4810 
0.0375 -0.7647 -0.5524 
0.0375 -0.7255 -0.6159 
0.0375 -0.6863 -0.6702 
0.0375 -0.6471 -0.7142 
0.0375 -0.6078 -0.7468 
0.0375 -0.5686 -0.7669 
0.0375 -0.5294 -0.7732 
0.0375 -0.4902 -0.7642 
0.0375 -0.4510 -0.7381 
0.0375 -0.4118 -0.6923 
0.0375 -0.3725 -0.6230 
0.0375 -0.3333 -0.5219 
0.0375 -0.2941 -0.3887 
0.0375 -0.2549 -0.2804 
0.0375 -0.2157 -0.1926 
0.0375 -0.1765 -0.1142 
0.0375 -0.1373 -0.0402 
0.0375 -0.0980 0.0324 
0.0375 -0.0588 0.1051 
0.0375 -0.0196 0.1783 
0.0375 0.0196 0.2520 
0.0375 0.0588 0.3254 
0.0375 0.0980 0.3977 
0.0375 0.1373 0.4677 
0.0375 0.1765 0.5343 
0.0375 0.2157 0.5963 
0.0375 0.2549 0.6525 
0.0375 0.2941 0.7019 
0.0375 0.3333 0.7434 
0.0375 0.3725 0.7761 
0.0375 0.4118 0.7993 
0.0375 0.4510 0.8125 
0.0375 0.4902 0.8153 
0.0375 0.5294 0.8075 
0.0375 0.5686 0.7891 
0.0375 0.6078 0.7604 
0.0375 0.6471 0.7217 
0.0375 0.6863 0.6737 
0.0375 0.7255 0.6172 
0.0375 0.7647 0.5532 
0.0375 0.8039 0.4828 
0.0375 0.8431 0.4049 
0.0375 0.8824 0.3202 
0.0375 0.9216 0.2291 
0.0375 0.9608 0.1305 
0.0375 1.0000 0.0000
 
0.0450 -1.0000 0.0000 
0.0450 -0.9608 -0.1248 
0.0450 -0.9216 -0.2194 
0.0450 -0.8824 -0.3066 
0.0450 -0.8431 -0.3873 
0.0450 -0.8039 -0.4618 
0.0450 -0.7647 -0.5292 
0.0450 -0.7255 -0.5888 
0.0450 -0.6863 -0.6394 
0.0450 -0.6471 -0.6799 
0.0450 -0.6078 -0.7091 
0.0450 -0.5686 -0.7258 
0.0450 -0.5294 -0.7287 
0.0450 -0.4902 -0.7162 
0.0450 -0.4510 -0.6864 
0.0450 -0.4118 -0.6365 
0.0450 -0.3725 -0.5629 
0.0450 -0.3333 -0.4575 
0.0450 -0.2941 -0.3207 
0.0450 -0.2549 -0.2108 
0.0450 -0.2157 -0.1237 
0.0450 -0.1765 -0.0481 
0.0450 -0.1373 0.0214 
0.0450 -0.0980 0.0880 
0.0450 -0.0588 0.1537 
0.0450 -0.0196 0.2192 
0.0450 0.0196 0.2848 
0.0450 0.0588 0.3501 
0.0450 0.0980 0.4144 
0.0450 0.1373 0.4767 
0.0450 0.1765 0.5361 
0.0450 0.2157 0.5913 
0.0450 0.2549 0.6415 
0.0450 0.2941 0.6854 
0.0450 0.3333 0.7221 
0.0450 0.3725 0.7509 
0.0450 0.4118 0.7710 
0.0450 0.4510 0.7818 
0.0450 0.4902 0.7831 
0.0450 0.5294 0.7746 
0.0450 0.5686 0.7562 
0.0450 0.6078 0.7284 
0.0450 0.6471 0.6913 
0.0450 0.6863 0.6455 
0.0450 0.7255 0.5919 
0.0450 0.7647 0.5314 
0.0450 0.8039 0.4648 
0.0450 0.8431 0.3907 
0.0450 0.8824 0.3097 
0.0450 0.9216 0.2220 
0.0450 0.9608 0.1266 
0.0450 1.0000 0.0000
 
0.0525 -1.0000 0.0000 
0.0525 -0.9608 -0.1202 
0.0525 -0.9216 -0.2112 
0.0525 -0.8824 -0.2947 
0.0525 -0.8431 -0.3718 
0.0525 -0.8039 -0.4425 
0.0525 -0.7647 -0.5062 
0.0525 -0.7255 -0.5620 
0.0525 -0.6863 -0.6090 
0.0525 -0.6471 -0.6460 
0.0525 -0.6078 -0.6718 
0.0525 -0.5686 -0.6851 
0.0525 -0.5294 -0.6846 
0.0525 -0.4902 -0.6686 
0.0525 -0.4510 -0.6352 
0.0525 -0.4118 -0.5816 
0.0525 -0.3725 -0.5042 
0.0525 -0.3333 -0.3954 
0.0525 -0.2941 -0.2559 
0.0525 -0.2549 -0.1451 
0.0525 -0.2157 -0.0590 
0.0525 -0.1765 0.0138 
0.0525 -0.1373 0.0789 
0.0525 -0.0980 0.1399 
0.0525 -0.0588 0.1991 
0.0525 -0.0196 0.2575 
0.0525 0.0196 0.3155 
0.0525 0.0588 0.3732 
0.0525 0.0980 0.4299 
0.0525 0.1373 0.4850 
0.0525 0.1765 0.5375 
0.0525 0.2157 0.5864 
0.0525 0.2549 0.6307 
0.0525 0.2941 0.6694 
0.0525 0.3333 0.7017 
0.0525 0.3725 0.7267 
0.0525 0.4118 0.7438 
0.0525 0.4510 0.7524 
0.0525 0.4902 0.7522 
0.0525 0.5294 0.7429 
0.0525 0.5686 0.7247 
0.0525 0.6078 0.6975 
0.0525 0.6471 0.6619 
0.0525 0.6863 0.6183 
0.0525 0.7255 0.5674 
0.0525 0.7647 0.5101 
0.0525 0.8039 0.4471 
0.0525 0.8431 0.3766 
0.0525 0.8824 0.2990 
0.0525 0.9216 0.2147 
0.0525 0.9608 0.1225 
0.0525 1.0000 0.0000
 
0.0600 -1.0000 0.0000 
0.0600 -0.9608 -0.1154 
0.0600 -0.9216 -0.2027 
0.0600 -0.8824 -0.2826 
0.0600 -0.8431 -0.3561 
0.0600 -0.8039 -0.4231 
0.0600 -0.7647 -0.4832 
0.0600 -0.7255 -0.5355 
0.0600 -0.6863 -0.5789 
0.0600 -0.6471 -0.6124 
0.0600 -0.6078 -0.6348 
0.0600 -0.5686 -0.6448 
0.0600 -0.5294 -0.6409 
0.0600 -0.4902 -0.6216 
0.0600 -0.4510 -0.5847 
0.0600 -0.4118 -0.5278 
0.0600 -0.3725 -0.4473 
0.0600 -0.3333 -0.3356 
0.0600 -0.2941 -0.1941 
0.0600 -0.2549 -0.0830 
0.0600 -0.2157 0.0017 
0.0600 -0.1765 0.0716 
0.0600 -0.1373 0.1325 
0.0600 -0.0980 0.1882 
0.0600 -0.0588 0.2412 
0.0600 -0.0196 0.2929 
0.0600 0.0196 0.3440 
0.0600 0.0588 0.3945 
0.0600 0.0980 0.4442 
0.0600 0.1373 0.4924 
0.0600 0.1765 0.5384 
0.0600 0.2157 0.5813 
0.0600 0.2549 0.6201 
0.0600 0.2941 0.6539 
0.0600 0.3333 0.6819 
0.0600 0.3725 0.7034 
0.0600 0.4118 0.7176 
0.0600 0.4510 0.7240 
0.0600 0.4902 0.7224 
0.0600 0.5294 0.7125 
0.0600 0.5686 0.6942 
0.0600 0.6078 0.6678 
0.0600 0.6471 0.6336 
0.0600 0.6863 0.5920 
0.0600 0.7255 0.5436 
0.0600 0.7647 0.4893 
0.0600 0.8039 0.4296 
0.0600 0.8431 0.3625 
0.0600 0.8824 0.2883 
0.0600 0.9216 0.2072 
0.0600 0.9608 0.1183 
0.0600 1.0000 0.0000
 
0.0675 -1.0000 0.0000 
0.0675 -0.9608 -0.1105 
0.0675 -0.9216 -0.1940 
0.0675 -0.8824 -0.2704 
0.0675 -0.8431 -0.3403 
0.0675 -0.8039 -0.4038 
0.0675 -0.7647 -0.4603 
0.0675 -0.7255 -0.5091 
0.0675 -0.6863 -0.5491 
0.0675 -0.6471 -0.5792 
0.0675 -0.6078 -0.5982 
0.0675 -0.5686 -0.6049 
0.0675 -0.5294 -0.5978 
0.0675 -0.4902 -0.5753 
0.0675 -0.4510 -0.5353 
0.0675 -0.4118 -0.4753 
0.0675 -0.3725 -0.3921 
0.0675 -0.3333 -0.2782 
0.0675 -0.2941 -0.1352 
0.0675 -0.2549 -0.0244 
0.0675 -0.2157 0.0586 
0.0675 -0.1765 0.1255 
0.0675 -0.1373 0.1823 
0.0675 -0.0980 0.2329 
0.0675 -0.0588 0.2802 
0.0675 -0.0196 0.3256 
0.0675 0.0196 0.3701 
0.0675 0.0588 0.4139 
0.0675 0.0980 0.4570 
0.0675 0.1373 0.4988 
0.0675 0.1765 0.5387 
0.0675 0.2157 0.5759 
0.0675 0.2549 0.6095 
0.0675 0.2941 0.6387 
0.0675 0.3333 0.6627 
0.0675 0.3725 0.6807 
0.0675 0.4118 0.6922 
0.0675 0.4510 0.6966 
0.0675 0.4902 0.6936 
0.0675 0.5294 0.6830 
0.0675 0.5686 0.6648 
0.0675 0.6078 0.6391 
0.0675 0.6471 0.6061 
0.0675 0.6863 0.5664 
0.0675 0.7255 0.5204 
0.0675 0.7647 0.4689 
0.0675 0.8039 0.4125 
0.0675 0.8431 0.3486 
0.0675 0.8824 0.2775 
0.0675 0.9216 0.1996 
0.0675 0.9608 0.1141 
0.0675 1.0000 0.0000
 
0.0750 -1.0000 0.0000 
0.0750 -0.9608 -0.1055 
0.0750 -0.9216 -0.1853 
0.0750 -0.8824 -0.2581 
0.0750 -0.8431 -0.3245 
0.0750 -0.8039 -0.3845 
0.0750 -0.7647 -0.4376 
0.0750 -0.7255 -0.4830 
0.0750 -0.6863 -0.5196 
0.0750 -0.6471 -0.5464 
0.0750 -0.6078 -0.5621 
0.0750 -0.5686 -0.5656 
0.0750 -0.5294 -0.5554 
0.0750 -0.4902 -0.5298 
0.0750 -0.4510 -0.4869 
0.0750 -0.4118 -0.4244 
0.0750 -0.3725 -0.3389 
0.0750 -0.3333 -0.2232 
0.0750 -0.2941 -0.0793 
0.0750 -0.2549 0.0309 
0.0750 -0.2157 0.1119 
0.0750 -0.1765 0.1757 
0.0750 -0.1373 0.2284 
0.0750 -0.0980 0.2742 
0.0750 -0.0588 0.3159 
0.0750 -0.0196 0.3554 
0.0750 0.0196 0.3938 
0.0750 0.0588 0.4314 
0.0750 0.0980 0.4682 
0.0750 0.1373 0.5040 
0.0750 0.1765 0.5382 
0.0750 0.2157 0.5701 
0.0750 0.2549 0.5988 
0.0750 0.2941 0.6237 
0.0750 0.3333 0.6438 
0.0750 0.3725 0.6587 
0.0750 0.4118 0.6676 
0.0750 0.4510 0.6701 
0.0750 0.4902 0.6658 
0.0750 0.5294 0.6546 
0.0750 0.5686 0.6364 
0.0750 0.6078 0.6113 
0.0750 0.6471 0.5795 
0.0750 0.6863 0.5415 
0.0750 0.7255 0.4977 
0.0750 0.7647 0.4490 
0.0750 0.8039 0.3957 
0.0750 0.8431 0.3348 
0.0750 0.8824 0.2669 
0.0750 0.9216 0.1922 
0.0750 0.9608 0.1098 
0.0750 1.0000 0.0000
 
0.0825 -1.0000 0.0000 
0.0825 -0.9608 -0.1005 
0.0825 -0.9216 -0.1765 
0.0825 -0.8824 -0.2457 
0.0825 -0.8431 -0.3087 
0.0825 -0.8039 -0.3653 
0.0825 -0.7647 -0.4150 
0.0825 -0.7255 -0.4570 
0.0825 -0.6863 -0.4904 
0.0825 -0.6471 -0.5139 
0.0825 -0.6078 -0.5266 
0.0825 -0.5686 -0.5270 
0.0825 -0.5294 -0.5138 
0.0825 -0.4902 -0.4854 
0.0825 -0.4510 -0.4399 
0.0825 -0.4118 -0.3750 
0.0825 -0.3725 -0.2876 
0.0825 -0.3333 -0.1707 
0.0825 -0.2941 -0.0264 
0.0825 -0.2549 0.0829 
0.0825 -0.2157 0.1616 
0.0825 -0.1765 0.2222 
0.0825 -0.1373 0.2708 
0.0825 -0.0980 0.3119 
0.0825 -0.0588 0.3484 
0.0825 -0.0196 0.3824 
0.0825 0.0196 0.4149 
0.0825 0.0588 0.4467 
0.0825 0.0980 0.4778 
0.0825 0.1373 0.5080 
0.0825 0.1765 0.5369 
0.0825 0.2157 0.5638 
0.0825 0.2549 0.5879 
0.0825 0.2941 0.6087 
0.0825 0.3333 0.6253 
0.0825 0.3725 0.6371 
0.0825 0.4118 0.6436 
0.0825 0.4510 0.6443 
0.0825 0.4902 0.6388 
0.0825 0.5294 0.6270 
0.0825 0.5686 0.6088 
0.0825 0.6078 0.5842 
0.0825 0.6471 0.5536 
0.0825 0.6863 0.5173 
0.0825 0.7255 0.4756 
0.0825 0.7647 0.4295 
0.0825 0.8039 0.3792 
0.0825 0.8431 0.3213 
0.0825 0.8824 0.2564 
0.0825 0.9216 0.1847 
0.0825 0.9608 0.1056 
0.0825 1.0000 0.0000
 
0.0900 -1.0000 0.0000 
0.0900 -0.9608 -0.0955 
0.0900 -0.9216 -0.1678 
0.0900 -0.8824 -0.2335 
0.0900 -0.8431 -0.2930 
0.0900 -0.8039 -0.3463 
0.0900 -0.7647 -0.3927 
0.0900 -0.7255 -0.4314 
0.0900 -0.6863 -0.4615 
0.0900 -0.6471 -0.4820 
0.0900 -0.6078 -0.4916 
0.0900 -0.5686 -0.4890 
0.0900 -0.5294 -0.4730 
0.0900 -0.4902 -0.4420 
0.0900 -0.4510 -0.3941 
0.0900 -0.4118 -0.3273 
0.0900 -0.3725 -0.2384 
0.0900 -0.3333 -0.1206 
0.0900 -0.2941 0.0236 
0.0900 -0.2549 0.1314 
0.0900 -0.2157 0.2077 
0.0900 -0.1765 0.2649 
0.0900 -0.1373 0.3095 
0.0900 -0.0980 0.3461 
0.0900 -0.0588 0.3776 
0.0900 -0.0196 0.4064 
0.0900 0.0196 0.4336 
0.0900 0.0588 0.4599 
0.0900 0.0980 0.4857 
0.0900 0.1373 0.5107 
0.0900 0.1765 0.5346 
0.0900 0.2157 0.5568 
0.0900 0.2549 0.5768 
0.0900 0.2941 0.5937 
0.0900 0.3333 0.6070 
0.0900 0.3725 0.6160 
0.0900 0.4118 0.6202 
0.0900 0.4510 0.6191 
0.0900 0.4902 0.6125 
0.0900 0.5294 0.6001 
0.0900 0.5686 0.5819 
0.0900 0.6078 0.5579 
0.0900 0.6471 0.5284 
0.0900 0.6863 0.4936 
0.0900 0.7255 0.4541 
0.0900 0.7647 0.4104 
0.0900 0.8039 0.3630 
0.0900 0.8431 0.3080 
0.0900 0.8824 0.2461 
0.0900 0.9216 0.1774 
0.0900 0.9608 0.1015 
0.0900 1.0000 0.0000
 
0.0975 -1.0000 0.0000 
0.0975 -0.9608 -0.0906 
0.0975 -0.9216 -0.1591 
0.0975 -0.8824 -0.2212 
0.0975 -0.8431 -0.2774 
0.0975 -0.8039 -0.3274 
0.0975 -0.7647 -0.3705 
0.0975 -0.7255 -0.4061 
0.0975 -0.6863 -0.4331 
0.0975 -0.6471 -0.4505 
0.0975 -0.6078 -0.4572 
0.0975 -0.5686 -0.4519 
0.0975 -0.5294 -0.4333 
0.0975 -0.4902 -0.3998 
0.0975 -0.4510 -0.3499 
0.0975 -0.4118 -0.2813 
0.0975 -0.3725 -0.1913 
0.0975 -0.3333 -0.0731 
0.0975 -0.2941 0.0704 
0.0975 -0.2549 0.1765 
0.0975 -0.2157 0.2501 
0.0975 -0.1765 0.3039 
0.0975 -0.1373 0.3445 
0.0975 -0.0980 0.3767 
0.0975 -0.0588 0.4036 
0.0975 -0.0196 0.4274 
0.0975 0.0196 0.4496 
0.0975 0.0588 0.4709 
0.0975 0.0980 0.4917 
0.0975 0.1373 0.5119 
0.0975 0.1765 0.5313 
0.0975 0.2157 0.5492 
0.0975 0.2549 0.5652 
0.0975 0.2941 0.5786 
0.0975 0.3333 0.5888 
0.0975 0.3725 0.5952 
0.0975 0.4118 0.5972 
0.0975 0.4510 0.5946 
0.0975 0.4902 0.5869 
0.0975 0.5294 0.5739 
0.0975 0.5686 0.5557 
0.0975 0.6078 0.5323 
0.0975 0.6471 0.5038 
0.0975 0.6863 0.4705 
0.0975 0.7255 0.4329 
0.0975 0.7647 0.3917 
0.0975 0.8039 0.3471 
0.0975 0.8431 0.2950 
0.0975 0.8824 0.2359 
0.0975 0.9216 0.1702 
0.0975 0.9608 0.0974 
0.0975 1.0000 0.0000
 
0.1050 -1.0000 0.0000 
0.1050 -0.9608 -0.0856 
0.1050 -0.9216 -0.1504 
0.1050 -0.8824 -0.2091 
0.1050 -0.8431 -0.2619 
0.1050 -0.8039 -0.3087 
0.1050 -0.7647 -0.3487 
0.1050 -0.7255 -0.3812 
0.1050 -0.6863 -0.4052 
0.1050 -0.6471 -0.4196 
0.1050 -0.6078 -0.4235 
0.1050 -0.5686 -0.4156 
0.1050 -0.5294 -0.3945 
0.1050 -0.4902 -0.3589 
0.1050 -0.4510 -0.3071 
0.1050 -0.4118 -0.2372 
0.1050 -0.3725 -0.1464 
0.1050 -0.3333 -0.0283 
0.1050 -0.2941 0.1141 
0.1050 -0.2549 0.2180 
0.1050 -0.2157 0.2887 
0.1050 -0.1765 0.3390 
0.1050 -0.1373 0.3757 
0.1050 -0.0980 0.4037 
0.1050 -0.0588 0.4261 
0.1050 -0.0196 0.4454 
0.1050 0.0196 0.4629 
0.1050 0.0588 0.4796 
0.1050 0.0980 0.4959 
0.1050 0.1373 0.5117 
0.1050 0.1765 0.5268 
0.1050 0.2157 0.5408 
0.1050 0.2549 0.5532 
0.1050 0.2941 0.5633 
0.1050 0.3333 0.5706 
0.1050 0.3725 0.5745 
0.1050 0.4118 0.5746 
0.1050 0.4510 0.5705 
0.1050 0.4902 0.5618 
0.1050 0.5294 0.5483 
0.1050 0.5686 0.5301 
0.1050 0.6078 0.5072 
0.1050 0.6471 0.4797 
0.1050 0.6863 0.4479 
0.1050 0.7255 0.4122 
0.1050 0.7647 0.3734 
0.1050 0.8039 0.3315 
0.1050 0.8431 0.2822 
0.1050 0.8824 0.2259 
0.1050 0.9216 0.1631 
0.1050 0.9608 0.0934 
0.1050 1.0000 0.0000
 
0.1125 -1.0000 0.0000 
0.1125 -0.9608 -0.0808 
0.1125 -0.9216 -0.1419 
0.1125 -0.8824 -0.1971 
0.1125 -0.8431 -0.2466 
0.1125 -0.8039 -0.2902 
0.1125 -0.7647 -0.3271 
0.1125 -0.7255 -0.3566 
0.1125 -0.6863 -0.3777 
0.1125 -0.6471 -0.3894 
0.1125 -0.6078 -0.3906 
0.1125 -0.5686 -0.3802 
0.1125 -0.5294 -0.3569 
0.1125 -0.4902 -0.3193 
0.1125 -0.4510 -0.2660 
0.1125 -0.4118 -0.1950 
0.1125 -0.3725 -0.1038 
0.1125 -0.3333 0.0138 
0.1125 -0.2941 0.1545 
0.1125 -0.2549 0.2558 
0.1125 -0.2157 0.3234 
0.1125 -0.1765 0.3701 
0.1125 -0.1373 0.4030 
0.1125 -0.0980 0.4269 
0.1125 -0.0588 0.4452 
0.1125 -0.0196 0.4602 
0.1125 0.0196 0.4735 
0.1125 0.0588 0.4860 
0.1125 0.0980 0.4980 
0.1125 0.1373 0.5098 
0.1125 0.1765 0.5211 
0.1125 0.2157 0.5315 
0.1125 0.2549 0.5406 
0.1125 0.2941 0.5477 
0.1125 0.3333 0.5524 
0.1125 0.3725 0.5541 
0.1125 0.4118 0.5523 
0.1125 0.4510 0.5468 
0.1125 0.4902 0.5371 
0.1125 0.5294 0.5233 
0.1125 0.5686 0.5051 
0.1125 0.6078 0.4826 
0.1125 0.6471 0.4561 
0.1125 0.6863 0.4257 
0.1125 0.7255 0.3919 
0.1125 0.7647 0.3553 
0.1125 0.8039 0.3162 
0.1125 0.8431 0.2696 
0.1125 0.8824 0.2160 
0.1125 0.9216 0.1561 
0.1125 0.9608 0.0894 
0.1125 1.0000 0.0000
 
0.1200 -1.0000 0.0000 
0.1200 -0.9608 -0.0760 
0.1200 -0.9216 -0.1334 
0.1200 -0.8824 -0.1853 
0.1200 -0.8431 -0.2316 
0.1200 -0.8039 -0.2720 
0.1200 -0.7647 -0.3059 
0.1200 -0.7255 -0.3325 
0.1200 -0.6863 -0.3508 
0.1200 -0.6471 -0.3598 
0.1200 -0.6078 -0.3585 
0.1200 -0.5686 -0.3458 
0.1200 -0.5294 -0.3204 
0.1200 -0.4902 -0.2812 
0.1200 -0.4510 -0.2265 
0.1200 -0.4118 -0.1548 
0.1200 -0.3725 -0.0636 
0.1200 -0.3333 0.0529 
0.1200 -0.2941 0.1913 
0.1200 -0.2549 0.2897 
0.1200 -0.2157 0.3540 
0.1200 -0.1765 0.3971 
0.1200 -0.1373 0.4263 
0.1200 -0.0980 0.4464 
0.1200 -0.0588 0.4608 
0.1200 -0.0196 0.4719 
0.1200 0.0196 0.4813 
0.1200 0.0588 0.4899 
0.1200 0.0980 0.4982 
0.1200 0.1373 0.5064 
0.1200 0.1765 0.5142 
0.1200 0.2157 0.5214 
0.1200 0.2549 0.5274 
0.1200 0.2941 0.5318 
0.1200 0.3333 0.5340 
0.1200 0.3725 0.5337 
0.1200 0.4118 0.5302 
0.1200 0.4510 0.5234 
0.1200 0.4902 0.5129 
0.1200 0.5294 0.4986 
0.1200 0.5686 0.4805 
0.1200 0.6078 0.4585 
0.1200 0.6471 0.4329 
0.1200 0.6863 0.4039 
0.1200 0.7255 0.3719 
0.1200 0.7647 0.3376 
0.1200 0.8039 0.3011 
0.1200 0.8431 0.2572 
0.1200 0.8824 0.2064 
0.1200 0.9216 0.1492 
0.1200 0.9608 0.0855 
0.1200 1.0000 0.0000
 
0.1275 -1.0000 0.0000 
0.1275 -0.9608 -0.0712 
0.1275 -0.9216 -0.1251 
0.1275 -0.8824 -0.1736 
0.1275 -0.8431 -0.2167 
0.1275 -0.8039 -0.2542 
0.1275 -0.7647 -0.2851 
0.1275 -0.7255 -0.3089 
0.1275 -0.6863 -0.3245 
0.1275 -0.6471 -0.3310 
0.1275 -0.6078 -0.3273 
0.1275 -0.5686 -0.3124 
0.1275 -0.5294 -0.2852 
0.1275 -0.4902 -0.2445 
0.1275 -0.4510 -0.1889 
0.1275 -0.4118 -0.1168 
0.1275 -0.3725 -0.0260 
0.1275 -0.3333 0.0890 
0.1275 -0.2941 0.2245 
0.1275 -0.2549 0.3196 
0.1275 -0.2157 0.3803 
0.1275 -0.1765 0.4199 
0.1275 -0.1373 0.4455 
0.1275 -0.0980 0.4619 
0.1275 -0.0588 0.4727 
0.1275 -0.0196 0.4803 
0.1275 0.0196 0.4862 
0.1275 0.0588 0.4914 
0.1275 0.0980 0.4964 
0.1275 0.1373 0.5013 
0.1275 0.1765 0.5060 
0.1275 0.2157 0.5102 
0.1275 0.2549 0.5135 
0.1275 0.2941 0.5155 
0.1275 0.3333 0.5155 
0.1275 0.3725 0.5133 
0.1275 0.4118 0.5083 
0.1275 0.4510 0.5003 
0.1275 0.4902 0.4891 
0.1275 0.5294 0.4744 
0.1275 0.5686 0.4563 
0.1275 0.6078 0.4348 
0.1275 0.6471 0.4101 
0.1275 0.6863 0.3824 
0.1275 0.7255 0.3521 
0.1275 0.7647 0.3201 
0.1275 0.8039 0.2862 
0.1275 0.8431 0.2450 
0.1275 0.8824 0.1969 
0.1275 0.9216 0.1425 
0.1275 0.9608 0.0817 
0.1275 1.0000 0.0000
 
0.1350 -1.0000 0.0000 
0.1350 -0.9608 -0.0666 
0.1350 -0.9216 -0.1169 
0.1350 -0.8824 -0.1622 
0.1350 -0.8431 -0.2022 
0.1350 -0.8039 -0.2366 
0.1350 -0.7647 -0.2648 
0.1350 -0.7255 -0.2858 
0.1350 -0.6863 -0.2988 
0.1350 -0.6471 -0.3029 
0.1350 -0.6078 -0.2970 
0.1350 -0.5686 -0.2802 
0.1350 -0.5294 -0.2514 
0.1350 -0.4902 -0.2095 
0.1350 -0.4510 -0.1531 
0.1350 -0.4118 -0.0810 
0.1350 -0.3725 0.0090 
0.1350 -0.3333 0.1219 
0.1350 -0.2941 0.2537 
0.1350 -0.2549 0.3451 
0.1350 -0.2157 0.4022 
0.1350 -0.1765 0.4382 
0.1350 -0.1373 0.4603 
0.1350 -0.0980 0.4734 
0.1350 -0.0588 0.4810 
0.1350 -0.0196 0.4854 
0.1350 0.0196 0.4882 
0.1350 0.0588 0.4904 
0.1350 0.0980 0.4924 
0.1350 0.1373 0.4945 
0.1350 0.1765 0.4965 
0.1350 0.2157 0.4981 
0.1350 0.2549 0.4990 
0.1350 0.2941 0.4987 
0.1350 0.3333 0.4968 
0.1350 0.3725 0.4929 
0.1350 0.4118 0.4865 
0.1350 0.4510 0.4775 
0.1350 0.4902 0.4655 
0.1350 0.5294 0.4505 
0.1350 0.5686 0.4324 
0.1350 0.6078 0.4114 
0.1350 0.6471 0.3876 
0.1350 0.6863 0.3612 
0.1350 0.7255 0.3327 
0.1350 0.7647 0.3028 
0.1350 0.8039 0.2716 
0.1350 0.8431 0.2330 
0.1350 0.8824 0.1875 
0.1350 0.9216 0.1358 
0.1350 0.9608 0.0779 
0.1350 1.0000 0.0000
 
0.1425 -1.0000 0.0000 
0.1425 -0.9608 -0.0620 
0.1425 -0.9216 -0.1089 
0.1425 -0.8824 -0.1509 
0.1425 -0.8431 -0.1880 
0.1425 -0.8039 -0.2195 
0.1425 -0.7647 -0.2449 
0.1425 -0.7255 -0.2633 
0.1425 -0.6863 -0.2739 
0.1425 -0.6471 -0.2757 
0.1425 -0.6078 -0.2678 
0.1425 -0.5686 -0.2492 
0.1425 -0.5294 -0.2190 
0.1425 -0.4902 -0.1761 
0.1425 -0.4510 -0.1194 
0.1425 -0.4118 -0.0475 
0.1425 -0.3725 0.0411 
0.1425 -0.3333 0.1514 
0.1425 -0.2941 0.2789 
0.1425 -0.2549 0.3660 
0.1425 -0.2157 0.4193 
0.1425 -0.1765 0.4518 
0.1425 -0.1373 0.4707 
0.1425 -0.0980 0.4808 
0.1425 -0.0588 0.4855 
0.1425 -0.0196 0.4871 
0.1425 0.0196 0.4873 
0.1425 0.0588 0.4869 
0.1425 0.0980 0.4864 
0.1425 0.1373 0.4860 
0.1425 0.1765 0.4856 
0.1425 0.2157 0.4850 
0.1425 0.2549 0.4838 
0.1425 0.2941 0.4815 
0.1425 0.3333 0.4778 
0.1425 0.3725 0.4724 
0.1425 0.4118 0.4648 
0.1425 0.4510 0.4548 
0.1425 0.4902 0.4421 
0.1425 0.5294 0.4269 
0.1425 0.5686 0.4089 
0.1425 0.6078 0.3883 
0.1425 0.6471 0.3653 
0.1425 0.6863 0.3402 
0.1425 0.7255 0.3134 
0.1425 0.7647 0.2857 
0.1425 0.8039 0.2571 
0.1425 0.8431 0.2211 
0.1425 0.8824 0.1782 
0.1425 0.9216 0.1292 
0.1425 0.9608 0.0742 
0.1425 1.0000 0.0000
 
0.1500 -1.0000 0.0000 
0.1500 -0.9608 -0.0575 
0.1500 -0.9216 -0.1011 
0.1500 -0.8824 -0.1400 
0.1500 -0.8431 -0.1741 
0.1500 -0.8039 -0.2028 
0.1500 -0.7647 -0.2256 
0.1500 -0.7255 -0.2415 
0.1500 -0.6863 -0.2497 
0.1500 -0.6471 -0.2494 
0.1500 -0.6078 -0.2396 
0.1500 -0.5686 -0.2195 
0.1500 -0.5294 -0.1881 
0.1500 -0.4902 -0.1445 
0.1500 -0.4510 -0.0877 
0.1500 -0.4118 -0.0166 
0.1500 -0.3725 0.0703 
0.1500 -0.3333 0.1772 
0.1500 -0.2941 0.2996 
0.1500 -0.2549 0.3821 
0.1500 -0.2157 0.4315 
0.1500 -0.1765 0.4606 
0.1500 -0.1373 0.4765 
0.1500 -0.0980 0.4838 
0.1500 -0.0588 0.4861 
0.1500 -0.0196 0.4854 
0.1500 0.0196 0.4834 
0.1500 0.0588 0.4808 
0.1500 0.0980 0.4783 
0.1500 0.1373 0.4758 
0.1500 0.1765 0.4734 
0.1500 0.2157 0.4708 
0.1500 0.2549 0.4677 
0.1500 0.2941 0.4638 
0.1500 0.3333 0.4586 
0.1500 0.3725 0.4518 
0.1500 0.4118 0.4430 
0.1500 0.4510 0.4322 
0.1500 0.4902 0.4190 
0.1500 0.5294 0.4034 
0.1500 0.5686 0.3855 
0.1500 0.6078 0.3654 
0.1500 0.6471 0.3432 
0.1500 0.6863 0.3194 
0.1500 0.7255 0.2942 
0.1500 0.7647 0.2687 
0.1500 0.8039 0.2428 
0.1500 0.8431 0.2094 
0.1500 0.8824 0.1690 
0.1500 0.9216 0.1227 
0.1500 0.9608 0.0705 
0.1500 1.0000 0.0000
 
0.1575 -1.0000 0.0000 
0.1575 -0.9608 -0.0532 
0.1575 -0.9216 -0.0935 
0.1575 -0.8824 -0.1293 
0.1575 -0.8431 -0.1605 
0.1575 -0.8039 -0.1866 
0.1575 -0.7647 -0.2068 
0.1575 -0.7255 -0.2203 
0.1575 -0.6863 -0.2264 
0.1575 -0.6471 -0.2241 
0.1575 -0.6078 -0.2126 
0.1575 -0.5686 -0.1912 
0.1575 -0.5294 -0.1588 
0.1575 -0.4902 -0.1148 
0.1575 -0.4510 -0.0583 
0.1575 -0.4118 0.0117 
0.1575 -0.3725 0.0963 
0.1575 -0.3333 0.1992 
0.1575 -0.2941 0.3156 
0.1575 -0.2549 0.3931 
0.1575 -0.2157 0.4385 
0.1575 -0.1765 0.4643 
0.1575 -0.1373 0.4775 
0.1575 -0.0980 0.4826 
0.1575 -0.0588 0.4828 
0.1575 -0.0196 0.4803 
0.1575 0.0196 0.4765 
0.1575 0.0588 0.4723 
0.1575 0.0980 0.4680 
0.1575 0.1373 0.4639 
0.1575 0.1765 0.4599 
0.1575 0.2157 0.4556 
0.1575 0.2549 0.4510 
0.1575 0.2941 0.4456 
0.1575 0.3333 0.4390 
0.1575 0.3725 0.4310 
0.1575 0.4118 0.4213 
0.1575 0.4510 0.4097 
0.1575 0.4902 0.3960 
0.1575 0.5294 0.3802 
0.1575 0.5686 0.3624 
0.1575 0.6078 0.3427 
0.1575 0.6471 0.3213 
0.1575 0.6863 0.2987 
0.1575 0.7255 0.2751 
0.1575 0.7647 0.2518 
0.1575 0.8039 0.2285 
0.1575 0.8431 0.1977 
0.1575 0.8824 0.1600 
0.1575 0.9216 0.1163 
0.1575 0.9608 0.0668 
0.1575 1.0000 0.0000
 
0.1650 -1.0000 0.0000 
0.1650 -0.9608 -0.0490 
0.1650 -0.9216 -0.0860 
0.1650 -0.8824 -0.1190 
0.1650 -0.8431 -0.1474 
0.1650 -0.8039 -0.1708 
0.1650 -0.7647 -0.1886 
0.1650 -0.7255 -0.1999 
0.1650 -0.6863 -0.2039 
0.1650 -0.6471 -0.1998 
0.1650 -0.6078 -0.1869 
0.1650 -0.5686 -0.1643 
0.1650 -0.5294 -0.1313 
0.1650 -0.4902 -0.0872 
0.1650 -0.4510 -0.0313 
0.1650 -0.4118 0.0371 
0.1650 -0.3725 0.1189 
0.1650 -0.3333 0.2171 
0.1650 -0.2941 0.3266 
0.1650 -0.2549 0.3986 
0.1650 -0.2157 0.4400 
0.1650 -0.1765 0.4628 
0.1650 -0.1373 0.4736 
0.1650 -0.0980 0.4769 
0.1650 -0.0588 0.4756 
0.1650 -0.0196 0.4718 
0.1650 0.0196 0.4667 
0.1650 0.0588 0.4612 
0.1650 0.0980 0.4557 
0.1650 0.1373 0.4503 
0.1650 0.1765 0.4449 
0.1650 0.2157 0.4394 
0.1650 0.2549 0.4335 
0.1650 0.2941 0.4268 
0.1650 0.3333 0.4191 
0.1650 0.3725 0.4101 
0.1650 0.4118 0.3995 
0.1650 0.4510 0.3872 
0.1650 0.4902 0.3731 
0.1650 0.5294 0.3571 
0.1650 0.5686 0.3394 
0.1650 0.6078 0.3201 
0.1650 0.6471 0.2995 
0.1650 0.6863 0.2780 
0.1650 0.7255 0.2561 
0.1650 0.7647 0.2349 
0.1650 0.8039 0.2143 
0.1650 0.8431 0.1862 
0.1650 0.8824 0.1509 
0.1650 0.9216 0.1099 
0.1650 0.9608 0.0632 
0.1650 1.0000 0.0000
 
0.1725 -1.0000 0.0000 
0.1725 -0.9608 -0.0449 
0.1725 -0.9216 -0.0789 
0.1725 -0.8824 -0.1089 
0.1725 -0.8431 -0.1347 
0.1725 -0.8039 -0.1557 
0.1725 -0.7647 -0.1711 
0.1725 -0.7255 -0.1802 
0.1725 -0.6863 -0.1823 
0.1725 -0.6471 -0.1766 
0.1725 -0.6078 -0.1624 
0.1725 -0.5686 -0.1389 
0.1725 -0.5294 -0.1055 
0.1725 -0.4902 -0.0616 
0.1725 -0.4510 -0.0067 
0.1725 -0.4118 0.0596 
0.1725 -0.3725 0.1380 
0.1725 -0.3333 0.2307 
0.1725 -0.2941 0.3322 
0.1725 -0.2549 0.3984 
0.1725 -0.2157 0.4358 
0.1725 -0.1765 0.4558 
0.1725 -0.1373 0.4648 
0.1725 -0.0980 0.4667 
0.1725 -0.0588 0.4644 
0.1725 -0.0196 0.4598 
0.1725 0.0196 0.4540 
0.1725 0.0588 0.4478 
0.1725 0.0980 0.4414 
0.1725 0.1373 0.4351 
0.1725 0.1765 0.4287 
0.1725 0.2157 0.4222 
0.1725 0.2549 0.4152 
0.1725 0.2941 0.4075 
0.1725 0.3333 0.3988 
0.1725 0.3725 0.3890 
0.1725 0.4118 0.3777 
0.1725 0.4510 0.3648 
0.1725 0.4902 0.3503 
0.1725 0.5294 0.3342 
0.1725 0.5686 0.3165 
0.1725 0.6078 0.2976 
0.1725 0.6471 0.2778 
0.1725 0.6863 0.2574 
0.1725 0.7255 0.2371 
0.1725 0.7647 0.2180 
0.1725 0.8039 0.2001 
0.1725 0.8431 0.1746 
0.1725 0.8824 0.1420 
0.1725 0.9216 0.1035 
0.1725 0.9608 0.0596 
0.1725 1.0000 0.0000
 
0.1800 -1.0000 0.0000 
0.1800 -0.9608 -0.0410 
0.1800 -0.9216 -0.0719 
0.1800 -0.8824 -0.0993 
0.1800 -0.8431 -0.1225 
0.1800 -0.8039 -0.1410 
0.1800 -0.7647 -0.1543 
0.1800 -0.7255 -0.1614 
0.1800 -0.6863 -0.1618 
0.1800 -0.6471 -0.1547 
0.1800 -0.6078 -0.1393 
0.1800 -0.5686 -0.1152 
0.1800 -0.5294 -0.0817 
0.1800 -0.4902 -0.0384 
0.1800 -0.4510 0.0151 
0.1800 -0.4118 0.0790 
0.1800 -0.3725 0.1533 
0.1800 -0.3333 0.2396 
0.1800 -0.2941 0.3323 
0.1800 -0.2549 0.3921 
0.1800 -0.2157 0.4256 
0.1800 -0.1765 0.4433 
0.1800 -0.1373 0.4509 
0.1800 -0.0980 0.4520 
0.1800 -0.0588 0.4494 
0.1800 -0.0196 0.4445 
0.1800 0.0196 0.4385 
0.1800 0.0588 0.4319 
0.1800 0.0980 0.4251 
0.1800 0.1373 0.4182 
0.1800 0.1765 0.4112 
0.1800 0.2157 0.4039 
0.1800 0.2549 0.3961 
0.1800 0.2941 0.3877 
0.1800 0.3333 0.3782 
0.1800 0.3725 0.3676 
0.1800 0.4118 0.3557 
0.1800 0.4510 0.3424 
0.1800 0.4902 0.3275 
0.1800 0.5294 0.3113 
0.1800 0.5686 0.2938 
0.1800 0.6078 0.2752 
0.1800 0.6471 0.2561 
0.1800 0.6863 0.2368 
0.1800 0.7255 0.2180 
0.1800 0.7647 0.2011 
0.1800 0.8039 0.1859 
0.1800 0.8431 0.1631 
0.1800 0.8824 0.1330 
0.1800 0.9216 0.0972 
0.1800 0.9608 0.0560 
0.1800 1.0000 0.0000
 
0.1875 -1.0000 0.0000 
0.1875 -0.9608 -0.0372 
0.1875 -0.9216 -0.0653 
0.1875 -0.8824 -0.0900 
0.1875 -0.8431 -0.1107 
0.1875 -0.8039 -0.1270 
0.1875 -0.7647 -0.1382 
0.1875 -0.7255 -0.1435 
0.1875 -0.6863 -0.1423 
0.1875 -0.6471 -0.1339 
0.1875 -0.6078 -0.1177 
0.1875 -0.5686 -0.0932 
0.1875 -0.5294 -0.0599 
0.1875 -0.4902 -0.0174 
0.1875 -0.4510 0.0342 
0.1875 -0.4118 0.0950 
0.1875 -0.3725 0.1647 
0.1875 -0.3333 0.2437 
0.1875 -0.2941 0.3264 
0.1875 -0.2549 0.3796 
0.1875 -0.2157 0.4095 
0.1875 -0.1765 0.4252 
0.1875 -0.1373 0.4320 
0.1875 -0.0980 0.4330 
0.1875 -0.0588 0.4305 
0.1875 -0.0196 0.4260 
0.1875 0.0196 0.4202 
0.1875 0.0588 0.4138 
0.1875 0.0980 0.4069 
0.1875 0.1373 0.3998 
0.1875 0.1765 0.3925 
0.1875 0.2157 0.3847 
0.1875 0.2549 0.3764 
0.1875 0.2941 0.3673 
0.1875 0.3333 0.3573 
0.1875 0.3725 0.3461 
0.1875 0.4118 0.3337 
0.1875 0.4510 0.3199 
0.1875 0.4902 0.3048 
0.1875 0.5294 0.2885 
0.1875 0.5686 0.2710 
0.1875 0.6078 0.2528 
0.1875 0.6471 0.2343 
0.1875 0.6863 0.2160 
0.1875 0.7255 0.1988 
0.1875 0.7647 0.1840 
0.1875 0.8039 0.1717 
0.1875 0.8431 0.1515 
0.1875 0.8824 0.1240 
0.1875 0.9216 0.0908 
0.1875 0.9608 0.0524 
0.1875 1.0000 0.0000
 
0.1950 -1.0000 0.0000 
0.1950 -0.9608 -0.0336 
0.1950 -0.9216 -0.0589 
0.1950 -0.8824 -0.0811 
0.1950 -0.8431 -0.0995 
0.1950 -0.8039 -0.1137 
0.1950 -0.7647 -0.1230 
0.1950 -0.7255 -0.1266 
0.1950 -0.6863 -0.1240 
0.1950 -0.6471 -0.1145 
0.1950 -0.6078 -0.0977 
0.1950 -0.5686 -0.0730 
0.1950 -0.5294 -0.0402 
0.1950 -0.4902 0.0009 
0.1950 -0.4510 0.0503 
0.1950 -0.4118 0.1075 
0.1950 -0.3725 0.1718 
0.1950 -0.3333 0.2428 
0.1950 -0.2941 0.3145 
0.1950 -0.2549 0.3607 
0.1950 -0.2157 0.3871 
0.1950 -0.1765 0.4015 
0.1950 -0.1373 0.4081 
0.1950 -0.0980 0.4097 
0.1950 -0.0588 0.4081 
0.1950 -0.0196 0.4044 
0.1950 0.0196 0.3994 
0.1950 0.0588 0.3935 
0.1950 0.0980 0.3870 
0.1950 0.1373 0.3800 
0.1950 0.1765 0.3725 
0.1950 0.2157 0.3645 
0.1950 0.2549 0.3559 
0.1950 0.2941 0.3464 
0.1950 0.3333 0.3359 
0.1950 0.3725 0.3244 
0.1950 0.4118 0.3116 
0.1950 0.4510 0.2975 
0.1950 0.4902 0.2822 
0.1950 0.5294 0.2658 
0.1950 0.5686 0.2484 
0.1950 0.6078 0.2305 
0.1950 0.6471 0.2126 
0.1950 0.6863 0.1952 
0.1950 0.7255 0.1794 
0.1950 0.7647 0.1667 
0.1950 0.8039 0.1573 
0.1950 0.8431 0.1399 
0.1950 0.8824 0.1151 
0.1950 0.9216 0.0845 
0.1950 0.9608 0.0488 
0.1950 1.0000 0.0000
 
0.2025 -1.0000 0.0000 
0.2025 -0.9608 -0.0301 
0.2025 -0.9216 -0.0529 
0.2025 -0.8824 -0.0726 
0.2025 -0.8431 -0.0889 
0.2025 -0.8039 -0.1011 
0.2025 -0.7647 -0.1085 
0.2025 -0.7255 -0.1107 
0.2025 -0.6863 -0.1068 
0.2025 -0.6471 -0.0965 
0.2025 -0.6078 -0.0793 
0.2025 -0.5686 -0.0548 
0.2025 -0.5294 -0.0228 
0.2025 -0.4902 0.0167 
0.2025 -0.4510 0.0633 
0.2025 -0.4118 0.1163 
0.2025 -0.3725 0.1747 
0.2025 -0.3333 0.2366 
0.2025 -0.2941 0.2962 
0.2025 -0.2549 0.3353 
0.2025 -0.2157 0.3587 
0.2025 -0.1765 0.3723 
0.2025 -0.1373 0.3795 
0.2025 -0.0980 0.3824 
0.2025 -0.0588 0.3822 
0.2025 -0.0196 0.3800 
0.2025 0.0196 0.3762 
0.2025 0.0588 0.3712 
0.2025 0.0980 0.3654 
0.2025 0.1373 0.3588 
0.2025 0.1765 0.3515 
0.2025 0.2157 0.3434 
0.2025 0.2549 0.3346 
0.2025 0.2941 0.3249 
0.2025 0.3333 0.3142 
0.2025 0.3725 0.3024 
0.2025 0.4118 0.2894 
0.2025 0.4510 0.2751 
0.2025 0.4902 0.2596 
0.2025 0.5294 0.2431 
0.2025 0.5686 0.2259 
0.2025 0.6078 0.2082 
0.2025 0.6471 0.1908 
0.2025 0.6863 0.1743 
0.2025 0.7255 0.1598 
0.2025 0.7647 0.1493 
0.2025 0.8039 0.1428 
0.2025 0.8431 0.1282 
0.2025 0.8824 0.1060 
0.2025 0.9216 0.0781 
0.2025 0.9608 0.0451 
0.2025 1.0000 0.0000
 
0.2100 -1.0000 0.0000 
0.2100 -0.9608 -0.0269 
0.2100 -0.9216 -0.0472 
0.2100 -0.8824 -0.0647 
0.2100 -0.8431 -0.0789 
0.2100 -0.8039 -0.0892 
0.2100 -0.7647 -0.0950 
0.2100 -0.7255 -0.0958 
0.2100 -0.6863 -0.0910 
0.2100 -0.6471 -0.0800 
0.2100 -0.6078 -0.0626 
0.2100 -0.5686 -0.0386 
0.2100 -0.5294 -0.0077 
0.2100 -0.4902 0.0297 
0.2100 -0.4510 0.0730 
0.2100 -0.4118 0.1214 
0.2100 -0.3725 0.1730 
0.2100 -0.3333 0.2250 
0.2100 -0.2941 0.2715 
0.2100 -0.2549 0.3035 
0.2100 -0.2157 0.3244 
0.2100 -0.1765 0.3381 
0.2100 -0.1373 0.3466 
0.2100 -0.0980 0.3514 
0.2100 -0.0588 0.3534 
0.2100 -0.0196 0.3530 
0.2100 0.0196 0.3508 
0.2100 0.0588 0.3471 
0.2100 0.0980 0.3422 
0.2100 0.1373 0.3362 
0.2100 0.1765 0.3293 
0.2100 0.2157 0.3215 
0.2100 0.2549 0.3127 
0.2100 0.2941 0.3030 
0.2100 0.3333 0.2922 
0.2100 0.3725 0.2802 
0.2100 0.4118 0.2671 
0.2100 0.4510 0.2527 
0.2100 0.4902 0.2372 
0.2100 0.5294 0.2206 
0.2100 0.5686 0.2034 
0.2100 0.6078 0.1860 
0.2100 0.6471 0.1689 
0.2100 0.6863 0.1532 
0.2100 0.7255 0.1401 
0.2100 0.7647 0.1316 
0.2100 0.8039 0.1282 
0.2100 0.8431 0.1164 
0.2100 0.8824 0.0969 
0.2100 0.9216 0.0716 
0.2100 0.9608 0.0415 
0.2100 1.0000 0.0000
 
0.2175 -1.0000 0.0000 
0.2175 -0.9608 -0.0238 
0.2175 -0.9216 -0.0418 
0.2175 -0.8824 -0.0572 
0.2175 -0.8431 -0.0695 
0.2175 -0.8039 -0.0781 
0.2175 -0.7647 -0.0825 
0.2175 -0.7255 -0.0821 
0.2175 -0.6863 -0.0764 
0.2175 -0.6471 -0.0651 
0.2175 -0.6078 -0.0478 
0.2175 -0.5686 -0.0245 
0.2175 -0.5294 0.0049 
0.2175 -0.4902 0.0398 
0.2175 -0.4510 0.0795 
0.2175 -0.4118 0.1226 
0.2175 -0.3725 0.1668 
0.2175 -0.3333 0.2081 
0.2175 -0.2941 0.2406 
0.2175 -0.2549 0.2655 
0.2175 -0.2157 0.2846 
0.2175 -0.1765 0.2992 
0.2175 -0.1373 0.3099 
0.2175 -0.0980 0.3174 
0.2175 -0.0588 0.3219 
0.2175 -0.0196 0.3239 
0.2175 0.0196 0.3236 
0.2175 0.0588 0.3215 
0.2175 0.0980 0.3177 
0.2175 0.1373 0.3125 
0.2175 0.1765 0.3062 
0.2175 0.2157 0.2987 
0.2175 0.2549 0.2901 
0.2175 0.2941 0.2805 
0.2175 0.3333 0.2698 
0.2175 0.3725 0.2578 
0.2175 0.4118 0.2447 
0.2175 0.4510 0.2303 
0.2175 0.4902 0.2148 
0.2175 0.5294 0.1983 
0.2175 0.5686 0.1812 
0.2175 0.6078 0.1639 
0.2175 0.6471 0.1472 
0.2175 0.6863 0.1321 
0.2175 0.7255 0.1200 
0.2175 0.7647 0.1136 
0.2175 0.8039 0.1133 
0.2175 0.8431 0.1045 
0.2175 0.8824 0.0877 
0.2175 0.9216 0.0651 
0.2175 0.9608 0.0378 
0.2175 1.0000 0.0000
 
0.2250 -1.0000 0.0000 
0.2250 -0.9608 -0.0210 
0.2250 -0.9216 -0.0368 
0.2250 -0.8824 -0.0502 
0.2250 -0.8431 -0.0607 
0.2250 -0.8039 -0.0678 
0.2250 -0.7647 -0.0709 
0.2250 -0.7255 -0.0695 
0.2250 -0.6863 -0.0633 
0.2250 -0.6471 -0.0518 
0.2250 -0.6078 -0.0349 
0.2250 -0.5686 -0.0126 
0.2250 -0.5294 0.0149 
0.2250 -0.4902 0.0470 
0.2250 -0.4510 0.0825 
0.2250 -0.4118 0.1198 
0.2250 -0.3725 0.1561 
0.2250 -0.3333 0.1859 
0.2250 -0.2941 0.2039 
0.2250 -0.2549 0.2221 
0.2250 -0.2157 0.2402 
0.2250 -0.1765 0.2564 
0.2250 -0.1373 0.2701 
0.2250 -0.0980 0.2808 
0.2250 -0.0588 0.2884 
0.2250 -0.0196 0.2930 
0.2250 0.0196 0.2950 
0.2250 0.0588 0.2945 
0.2250 0.0980 0.2920 
0.2250 0.1373 0.2878 
0.2250 0.1765 0.2821 
0.2250 0.2157 0.2750 
0.2250 0.2549 0.2668 
0.2250 0.2941 0.2575 
0.2250 0.3333 0.2470 
0.2250 0.3725 0.2352 
0.2250 0.4118 0.2223 
0.2250 0.4510 0.2081 
0.2250 0.4902 0.1927 
0.2250 0.5294 0.1762 
0.2250 0.5686 0.1592 
0.2250 0.6078 0.1420 
0.2250 0.6471 0.1255 
0.2250 0.6863 0.1109 
0.2250 0.7255 0.0999 
0.2250 0.7647 0.0953 
0.2250 0.8039 0.0982 
0.2250 0.8431 0.0924 
0.2250 0.8824 0.0784 
0.2250 0.9216 0.0586 
0.2250 0.9608 0.0341 
0.2250 1.0000 0.0000 

0.2325 -1.0000 0.0000 
0.2325 -0.9608 -0.0184 
0.2325 -0.9216 -0.0322 
0.2325 -0.8824 -0.0438 
0.2325 -0.8431 -0.0527 
0.2325 -0.8039 -0.0584 
0.2325 -0.7647 -0.0604 
0.2325 -0.7255 -0.0582 
0.2325 -0.6863 -0.0515 
0.2325 -0.6471 -0.0401 
0.2325 -0.6078 -0.0239 
0.2325 -0.5686 -0.0029 
0.2325 -0.5294 0.0224 
0.2325 -0.4902 0.0512 
0.2325 -0.4510 0.0821 
0.2325 -0.4118 0.1132 
0.2325 -0.3725 0.1410 
0.2325 -0.3333 0.1589 
0.2325 -0.2941 0.1621 
0.2325 -0.2549 0.1741 
0.2325 -0.2157 0.1922 
0.2325 -0.1765 0.2110 
0.2325 -0.1373 0.2283 
0.2325 -0.0980 0.2426 
0.2325 -0.0588 0.2536 
0.2325 -0.0196 0.2610 
0.2325 0.0196 0.2651 
0.2325 0.0588 0.2664 
0.2325 0.0980 0.2652 
0.2325 0.1373 0.2620 
0.2325 0.1765 0.2570 
0.2325 0.2157 0.2506 
0.2325 0.2549 0.2429 
0.2325 0.2941 0.2340 
0.2325 0.3333 0.2238 
0.2325 0.3725 0.2124 
0.2325 0.4118 0.1998 
0.2325 0.4510 0.1859 
0.2325 0.4902 0.1707 
0.2325 0.5294 0.1545 
0.2325 0.5686 0.1376 
0.2325 0.6078 0.1205 
0.2325 0.6471 0.1041 
0.2325 0.6863 0.0898 
0.2325 0.7255 0.0796 
0.2325 0.7647 0.0768 
0.2325 0.8039 0.0830 
0.2325 0.8431 0.0802 
0.2325 0.8824 0.0690 
0.2325 0.9216 0.0519 
0.2325 0.9608 0.0303 
0.2325 1.0000 0.0000 

0.2400 -1.0000 0.0000 
0.2400 -0.9608 -0.0160 
0.2400 -0.9216 -0.0280 
0.2400 -0.8824 -0.0379 
0.2400 -0.8431 -0.0453 
0.2400 -0.8039 -0.0498 
0.2400 -0.7647 -0.0509 
0.2400 -0.7255 -0.0481 
0.2400 -0.6863 -0.0413 
0.2400 -0.6471 -0.0302 
0.2400 -0.6078 -0.0148 
0.2400 -0.5686 0.0045 
0.2400 -0.5294 0.0273 
0.2400 -0.4902 0.0525 
0.2400 -0.4510 0.0785 
0.2400 -0.4118 0.1030 
0.2400 -0.3725 0.1220 
0.2400 -0.3333 0.1279 
0.2400 -0.2941 0.1164 
0.2400 -0.2549 0.1232 
0.2400 -0.2157 0.1422 
0.2400 -0.1765 0.1644 
0.2400 -0.1373 0.1856 
0.2400 -0.0980 0.2038 
0.2400 -0.0588 0.2181 
0.2400 -0.0196 0.2282 
0.2400 0.0196 0.2345 
0.2400 0.0588 0.2375 
0.2400 0.0980 0.2376 
0.2400 0.1373 0.2353 
0.2400 0.1765 0.2312 
0.2400 0.2157 0.2254 
0.2400 0.2549 0.2183 
0.2400 0.2941 0.2099 
0.2400 0.3333 0.2003 
0.2400 0.3725 0.1894 
0.2400 0.4118 0.1773 
0.2400 0.4510 0.1639 
0.2400 0.4902 0.1492 
0.2400 0.5294 0.1333 
0.2400 0.5686 0.1166 
0.2400 0.6078 0.0996 
0.2400 0.6471 0.0832 
0.2400 0.6863 0.0691 
0.2400 0.7255 0.0593 
0.2400 0.7647 0.0582 
0.2400 0.8039 0.0675 
0.2400 0.8431 0.0678 
0.2400 0.8824 0.0595 
0.2400 0.9216 0.0452 
0.2400 0.9608 0.0265 
0.2400 1.0000 0.0000 

0.2475 -1.0000 0.0000 
0.2475 -0.9608 -0.0138 
0.2475 -0.9216 -0.0241 
0.2475 -0.8824 -0.0326 
0.2475 -0.8431 -0.0387 
0.2475 -0.8039 -0.0422 
0.2475 -0.7647 -0.0425 
0.2475 -0.7255 -0.0394 
0.2475 -0.6863 -0.0325 
0.2475 -0.6471 -0.0220 
0.2475 -0.6078 -0.0078 
0.2475 -0.5686 0.0097 
0.2475 -0.5294 0.0296 
0.2475 -0.4902 0.0509 
0.2475 -0.4510 0.0718 
0.2475 -0.4118 0.0895 
0.2475 -0.3725 0.0998 
0.2475 -0.3333 0.0939 
0.2475 -0.2941 0.0689 
0.2475 -0.2549 0.0717 
0.2475 -0.2157 0.0926 
0.2475 -0.1765 0.1184 
0.2475 -0.1373 0.1437 
0.2475 -0.0980 0.1656 
0.2475 -0.0588 0.1829 
0.2475 -0.0196 0.1954 
0.2475 0.0196 0.2036 
0.2475 0.0588 0.2080 
0.2475 0.0980 0.2092 
0.2475 0.1373 0.2079 
0.2475 0.1765 0.2045 
0.2475 0.2157 0.1995 
0.2475 0.2549 0.1930 
0.2475 0.2941 0.1853 
0.2475 0.3333 0.1764 
0.2475 0.3725 0.1663 
0.2475 0.4118 0.1548 
0.2475 0.4510 0.1421 
0.2475 0.4902 0.1280 
0.2475 0.5294 0.1127 
0.2475 0.5686 0.0963 
0.2475 0.6078 0.0795 
0.2475 0.6471 0.0632 
0.2475 0.6863 0.0490 
0.2475 0.7255 0.0395 
0.2475 0.7647 0.0397 
0.2475 0.8039 0.0521 
0.2475 0.8431 0.0555 
0.2475 0.8824 0.0499 
0.2475 0.9216 0.0385 
0.2475 0.9608 0.0227 
0.2475 1.0000 0.0000 

0.2550 -1.0000 0.0000 
0.2550 -0.9608 -0.0119 
0.2550 -0.9216 -0.0207 
0.2550 -0.8824 -0.0278 
0.2550 -0.8431 -0.0329 
0.2550 -0.8039 -0.0355 
0.2550 -0.7647 -0.0352 
0.2550 -0.7255 -0.0319 
0.2550 -0.6863 -0.0253 
0.2550 -0.6471 -0.0154 
0.2550 -0.6078 -0.0026 
0.2550 -0.5686 0.0127 
0.2550 -0.5294 0.0296 
0.2550 -0.4902 0.0469 
0.2550 -0.4510 0.0624 
0.2550 -0.4118 0.0734 
0.2550 -0.3725 0.0753 
0.2550 -0.3333 0.0588 
0.2550 -0.2941 0.0224 
0.2550 -0.2549 0.0228 
0.2550 -0.2157 0.0460 
0.2550 -0.1765 0.0756 
0.2550 -0.1373 0.1044 
0.2550 -0.0980 0.1292 
0.2550 -0.0588 0.1488 
0.2550 -0.0196 0.1631 
0.2550 0.0196 0.1726 
0.2550 0.0588 0.1781 
0.2550 0.0980 0.1802 
0.2550 0.1373 0.1797 
0.2550 0.1765 0.1771 
0.2550 0.2157 0.1728 
0.2550 0.2549 0.1671 
0.2550 0.2941 0.1602 
0.2550 0.3333 0.1521 
0.2550 0.3725 0.1429 
0.2550 0.4118 0.1324 
0.2550 0.4510 0.1206 
0.2550 0.4902 0.1074 
0.2550 0.5294 0.0929 
0.2550 0.5686 0.0771 
0.2550 0.6078 0.0607 
0.2550 0.6471 0.0445 
0.2550 0.6863 0.0302 
0.2550 0.7255 0.0207 
0.2550 0.7647 0.0217 
0.2550 0.8039 0.0369 
0.2550 0.8431 0.0431 
0.2550 0.8824 0.0404 
0.2550 0.9216 0.0317 
0.2550 0.9608 0.0189 
0.2550 1.0000 0.0000 

0.2625 -1.0000 0.0000 
0.2625 -0.9608 -0.0102 
0.2625 -0.9216 -0.0177 
0.2625 -0.8824 -0.0237 
0.2625 -0.8431 -0.0278 
0.2625 -0.8039 -0.0296 
0.2625 -0.7647 -0.0290 
0.2625 -0.7255 -0.0256 
0.2625 -0.6863 -0.0194 
0.2625 -0.6471 -0.0106 
0.2625 -0.6078 0.0007 
0.2625 -0.5686 0.0137 
0.2625 -0.5294 0.0275 
0.2625 -0.4902 0.0407 
0.2625 -0.4510 0.0511 
0.2625 -0.4118 0.0557 
0.2625 -0.3725 0.0501 
0.2625 -0.3333 0.0251 
0.2625 -0.2941 -0.0191 
0.2625 -0.2549 -0.0194 
0.2625 -0.2157 0.0062 
0.2625 -0.1765 0.0384 
0.2625 -0.1373 0.0695 
0.2625 -0.0980 0.0959 
0.2625 -0.0588 0.1167 
0.2625 -0.0196 0.1318 
0.2625 0.0196 0.1420 
0.2625 0.0588 0.1481 
0.2625 0.0980 0.1508 
0.2625 0.1373 0.1509 
0.2625 0.1765 0.1490 
0.2625 0.2157 0.1454 
0.2625 0.2549 0.1406 
0.2625 0.2941 0.1346 
0.2625 0.3333 0.1275 
0.2625 0.3725 0.1194 
0.2625 0.4118 0.1100 
0.2625 0.4510 0.0994 
0.2625 0.4902 0.0874 
0.2625 0.5294 0.0741 
0.2625 0.5686 0.0593 
0.2625 0.6078 0.0436 
0.2625 0.6471 0.0278 
0.2625 0.6863 0.0135 
0.2625 0.7255 0.0037 
0.2625 0.7647 0.0050 
0.2625 0.8039 0.0224 
0.2625 0.8431 0.0312 
0.2625 0.8824 0.0310 
0.2625 0.9216 0.0251 
0.2625 0.9608 0.0151 
0.2625 1.0000 0.0000 

0.2700 -1.0000 0.0000 
0.2700 -0.9608 -0.0087 
0.2700 -0.9216 -0.0150 
0.2700 -0.8824 -0.0200 
0.2700 -0.8431 -0.0233 
0.2700 -0.8039 -0.0247 
0.2700 -0.7647 -0.0238 
0.2700 -0.7255 -0.0205 
0.2700 -0.6863 -0.0149 
0.2700 -0.6471 -0.0071 
0.2700 -0.6078 0.0024 
0.2700 -0.5686 0.0131 
0.2700 -0.5294 0.0238 
0.2700 -0.4902 0.0330 
0.2700 -0.4510 0.0387 
0.2700 -0.4118 0.0379 
0.2700 -0.3725 0.0265 
0.2700 -0.3333 -0.0037 
0.2700 -0.2941 -0.0501 
0.2700 -0.2549 -0.0497 
0.2700 -0.2157 -0.0229 
0.2700 -0.1765 0.0098 
0.2700 -0.1373 0.0408 
0.2700 -0.0980 0.0669 
0.2700 -0.0588 0.0872 
0.2700 -0.0196 0.1020 
0.2700 0.0196 0.1120 
0.2700 0.0588 0.1181 
0.2700 0.0980 0.1210 
0.2700 0.1373 0.1215 
0.2700 0.1765 0.1202 
0.2700 0.2157 0.1174 
0.2700 0.2549 0.1134 
0.2700 0.2941 0.1085 
0.2700 0.3333 0.1025 
0.2700 0.3725 0.0957 
0.2700 0.4118 0.0877 
0.2700 0.4510 0.0786 
0.2700 0.4902 0.0682 
0.2700 0.5294 0.0564 
0.2700 0.5686 0.0432 
0.2700 0.6078 0.0288 
0.2700 0.6471 0.0138 
0.2700 0.6863 -0.0002 
0.2700 0.7255 -0.0102 
0.2700 0.7647 -0.0091 
0.2700 0.8039 0.0093 
0.2700 0.8431 0.0200 
0.2700 0.8824 0.0221 
0.2700 0.9216 0.0187 
0.2700 0.9608 0.0115 
0.2700 1.0000 0.0000 

0.2775 -1.0000 0.0000 
0.2775 -0.9608 -0.0074 
0.2775 -0.9216 -0.0127 
0.2775 -0.8824 -0.0169 
0.2775 -0.8431 -0.0196 
0.2775 -0.8039 -0.0205 
0.2775 -0.7647 -0.0195 
0.2775 -0.7255 -0.0165 
0.2775 -0.6863 -0.0116 
0.2775 -0.6471 -0.0050 
0.2775 -0.6078 0.0029 
0.2775 -0.5686 0.0113 
0.2775 -0.5294 0.0191 
0.2775 -0.4902 0.0248 
0.2775 -0.4510 0.0266 
0.2775 -0.4118 0.0218 
0.2775 -0.3725 0.0072 
0.2775 -0.3333 -0.0230 
0.2775 -0.2941 -0.0641 
0.2775 -0.2549 -0.0623 
0.2775 -0.2157 -0.0375 
0.2775 -0.1765 -0.0078 
0.2775 -0.1373 0.0199 
0.2775 -0.0980 0.0431 
0.2775 -0.0588 0.0610 
0.2775 -0.0196 0.0741 
0.2775 0.0196 0.0829 
0.2775 0.0588 0.0883 
0.2775 0.0980 0.0910 
0.2775 0.1373 0.0917 
0.2775 0.1765 0.0908 
0.2775 0.2157 0.0887 
0.2775 0.2549 0.0857 
0.2775 0.2941 0.0819 
0.2775 0.3333 0.0772 
0.2775 0.3725 0.0718 
0.2775 0.4118 0.0656 
0.2775 0.4510 0.0583 
0.2775 0.4902 0.0499 
0.2775 0.5294 0.0402 
0.2775 0.5686 0.0291 
0.2775 0.6078 0.0168 
0.2775 0.6471 0.0036 
0.2775 0.6863 -0.0092 
0.2775 0.7255 -0.0190 
0.2775 0.7647 -0.0186 
0.2775 0.8039 -0.0012 
0.2775 0.8431 0.0102 
0.2775 0.8824 0.0140 
0.2775 0.9216 0.0128 
0.2775 0.9608 0.0081 
0.2775 1.0000 0.0000
 
0.2850 -1.0000 0.0000 
0.2850 -0.9608 -0.0063 
0.2850 -0.9216 -0.0108 
0.2850 -0.8824 -0.0143 
0.2850 -0.8431 -0.0164 
0.2850 -0.8039 -0.0171 
0.2850 -0.7647 -0.0161 
0.2850 -0.7255 -0.0134 
0.2850 -0.6863 -0.0092 
0.2850 -0.6471 -0.0038 
0.2850 -0.6078 0.0025 
0.2850 -0.5686 0.0088 
0.2850 -0.5294 0.0141 
0.2850 -0.4902 0.0172 
0.2850 -0.4510 0.0163 
0.2850 -0.4118 0.0097 
0.2850 -0.3725 -0.0045 
0.2850 -0.3333 -0.0281 
0.2850 -0.2941 -0.0546 
0.2850 -0.2549 -0.0531 
0.2850 -0.2157 -0.0353 
0.2850 -0.1765 -0.0134 
0.2850 -0.1373 0.0073 
0.2850 -0.0980 0.0247 
0.2850 -0.0588 0.0382 
0.2850 -0.0196 0.0480 
0.2850 0.0196 0.0546 
0.2850 0.0588 0.0587 
0.2850 0.0980 0.0608 
0.2850 0.1373 0.0615 
0.2850 0.1765 0.0610 
0.2850 0.2157 0.0596 
0.2850 0.2549 0.0575 
0.2850 0.2941 0.0549 
0.2850 0.3333 0.0517 
0.2850 0.3725 0.0479 
0.2850 0.4118 0.0435 
0.2850 0.4510 0.0384 
0.2850 0.4902 0.0324 
0.2850 0.5294 0.0254 
0.2850 0.5686 0.0173 
0.2850 0.6078 0.0080 
0.2850 0.6471 -0.0021 
0.2850 0.6863 -0.0123 
0.2850 0.7255 -0.0205 
0.2850 0.7647 -0.0208 
0.2850 0.8039 -0.0072 
0.2850 0.8431 0.0030 
0.2850 0.8824 0.0075 
0.2850 0.9216 0.0078 
0.2850 0.9608 0.0052 
0.2850 1.0000 0.0000 

0.2925 -1.0000 0.0000 
0.2925 -0.9608 -0.0053 
0.2925 -0.9216 -0.0091 
0.2925 -0.8824 -0.0120 
0.2925 -0.8431 -0.0137 
0.2925 -0.8039 -0.0142 
0.2925 -0.7647 -0.0133 
0.2925 -0.7255 -0.0110 
0.2925 -0.6863 -0.0075 
0.2925 -0.6471 -0.0031 
0.2925 -0.6078 0.0018 
0.2925 -0.5686 0.0064 
0.2925 -0.5294 0.0099 
0.2925 -0.4902 0.0113 
0.2925 -0.4510 0.0095 
0.2925 -0.4118 0.0037 
0.2925 -0.3725 -0.0061 
0.2925 -0.3333 -0.0167 
0.2925 -0.2941 -0.0216 
0.2925 -0.2549 -0.0245 
0.2925 -0.2157 -0.0188 
0.2925 -0.1765 -0.0086 
0.2925 -0.1373 0.0020 
0.2925 -0.0980 0.0112 
0.2925 -0.0588 0.0184 
0.2925 -0.0196 0.0236 
0.2925 0.0196 0.0272 
0.2925 0.0588 0.0294 
0.2925 0.0980 0.0306 
0.2925 0.1373 0.0310 
0.2925 0.1765 0.0307 
0.2925 0.2157 0.0300 
0.2925 0.2549 0.0290 
0.2925 0.2941 0.0276 
0.2925 0.3333 0.0260 
0.2925 0.3725 0.0240 
0.2925 0.4118 0.0217 
0.2925 0.4510 0.0190 
0.2925 0.4902 0.0159 
0.2925 0.5294 0.0121 
0.2925 0.5686 0.0077 
0.2925 0.6078 0.0027 
0.2925 0.6471 -0.0030 
0.2925 0.6863 -0.0086 
0.2925 0.7255 -0.0130 
0.2925 0.7647 -0.0128 
0.2925 0.8039 -0.0067 
0.2925 0.8431 -0.0004 
0.2925 0.8824 0.0033 
0.2925 0.9216 0.0043 
0.2925 0.9608 0.0030 
0.2925 1.0000 0.0000 

0.3000 -1.0000 0.0000 
0.3000 -0.9608 -0.0045 
0.3000 -0.9216 -0.0077 
0.3000 -0.8824 -0.0101 
0.3000 -0.8431 -0.0115 
0.3000 -0.8039 -0.0118 
0.3000 -0.7647 -0.0110 
0.3000 -0.7255 -0.0091 
0.3000 -0.6863 -0.0063 
0.3000 -0.6471 -0.0027 
0.3000 -0.6078 0.0010 
0.3000 -0.5686 0.0044 
0.3000 -0.5294 0.0068 
0.3000 -0.4902 0.0075 
0.3000 -0.4510 0.0060 
0.3000 -0.4118 0.0023 
0.3000 -0.3725 -0.0024 
0.3000 -0.3333 -0.0039 
0.3000 -0.2941 0.0015 
0.3000 -0.2549 -0.0003 
0.3000 -0.2157 -0.0000 
0.3000 -0.1765 -0.0000 
0.3000 -0.1373 0.0000 
0.3000 -0.0980 0.0000 
0.3000 -0.0588 0.0001 
0.3000 -0.0196 0.0001 
0.3000 0.0196 0.0001 
0.3000 0.0588 0.0001 
0.3000 0.0980 0.0001 
0.3000 0.1373 0.0001 
0.3000 0.1765 0.0001 
0.3000 0.2157 0.0001 
0.3000 0.2549 0.0001 
0.3000 0.2941 0.0001 
0.3000 0.3333 0.0001 
0.3000 0.3725 0.0001 
0.3000 0.4118 0.0001 
0.3000 0.4510 0.0001 
0.3000 0.4902 0.0000 
0.3000 0.5294 0.0000 
0.3000 0.5686 0.0000 
0.3000 0.6078 0.0000 
0.3000 0.6471 -0.0000 
0.3000 0.6863 -0.0000 
0.3000 0.7255 -0.0001 
0.3000 0.7647 0.0003 
0.3000 0.8039 -0.0014 
0.3000 0.8431 -0.0001 
0.3000 0.8824 0.0017 
0.3000 0.9216 0.0023 
0.3000 0.9608 0.0017 
0.3000 1.0000 0.0000 


==> soly_s08_sc.dat <==
0.0000 -1.0000 0.0000 
0.0000 -0.9608 -0.1229 
0.0000 -0.9216 -0.2439 
0.0000 -0.8824 -0.3612 
0.0000 -0.8431 -0.4731 
0.0000 -0.8039 -0.5778 
0.0000 -0.7647 -0.6737 
0.0000 -0.7255 -0.7594 
0.0000 -0.6863 -0.8336 
0.0000 -0.6471 -0.8952 
0.0000 -0.6078 -0.9432 
0.0000 -0.5686 -0.9768 
0.0000 -0.5294 -0.9957 
0.0000 -0.4902 -0.9995 
0.0000 -0.4510 -0.9882 
0.0000 -0.4118 -0.9618 
0.0000 -0.3725 -0.9209 
0.0000 -0.3333 -0.8660 
0.0000 -0.2941 -0.7980 
0.0000 -0.2549 -0.7179 
0.0000 -0.2157 -0.6269 
0.0000 -0.1765 -0.5264 
0.0000 -0.1373 -0.4180 
0.0000 -0.0980 -0.3032 
0.0000 -0.0588 -0.1837 
0.0000 -0.0196 -0.0616 
0.0000 0.0196 0.0616 
0.0000 0.0588 0.1837 
0.0000 0.0980 0.3032 
0.0000 0.1373 0.4180 
0.0000 0.1765 0.5264 
0.0000 0.2157 0.6269 
0.0000 0.2549 0.7179 
0.0000 0.2941 0.7980 
0.0000 0.3333 0.8660 
0.0000 0.3725 0.9209 
0.0000 0.4118 0.9618 
0.0000 0.4510 0.9882 
0.0000 0.4902 0.9995 
0.0000 0.5294 0.9957 
0.0000 0.5686 0.9768 
0.0000 0.6078 0.9432 
0.0000 0.6471 0.8952 
0.0000 0.6863 0.8336 
0.0000 0.7255 0.7594 
0.0000 0.7647 0.6737 
0.0000 0.8039 0.5778 
0.0000 0.8431 0.4731 
0.0000 0.8824 0.3612 
0.0000 0.9216 0.2439 
0.0000 0.9608 0.1229 
0.0000 1.0000 0.0000 

0.0075 -1.0000 0.0000 
0.0075 -0.9608 -0.1353 
0.0075 -0.9216 -0.2463 
0.0075 -0.8824 -0.3552 
0.0075 -0.8431 -0.4596 
0.0075 -0.8039 -0.5579 
0.0075 -0.7647 -0.6483 
0.0075 -0.7255 -0.7292 
0.0075 -0.6863 -0.7994 
0.0075 -0.6471 -0.8577 
0.0075 -0.6078 -0.9031 
0.0075 -0.5686 -0.9349 
0.0075 -0.5294 -0.9527 
0.0075 -0.4902 -0.9561 
0.0075 -0.4510 -0.9451 
0.0075 -0.4118 -0.9197 
0.0075 -0.3725 -0.8805 
0.0075 -0.3333 -0.8280 
0.0075 -0.2941 -0.7629 
0.0075 -0.2549 -0.6863 
0.0075 -0.2157 -0.5993 
0.0075 -0.1765 -0.5032 
0.0075 -0.1373 -0.3995 
0.0075 -0.0980 -0.2898 
0.0075 -0.0588 -0.1756 
0.0075 -0.0196 -0.0588 
0.0075 0.0196 0.0588 
0.0075 0.0588 0.1756 
0.0075 0.0980 0.2898 
0.0075 0.1373 0.3995 
0.0075 0.1765 0.5032 
0.0075 0.2157 0.5993 
0.0075 0.2549 0.6863 
0.0075 0.2941 0.7629 
0.0075 0.3333 0.8280 
0.0075 0.3725 0.8805 
0.0075 0.4118 0.9197 
0.0075 0.4510 0.9451 
0.0075 0.4902 0.9561 
0.0075 0.5294 0.9527 
0.0075 0.5686 0.9349 
0.0075 0.6078 0.9031 
0.0075 0.6471 0.8577 
0.0075 0.6863 0.7994 
0.0075 0.7255 0.7292 
0.0075 0.7647 0.6483 
0.0075 0.8039 0.5579 
0.0075 0.8431 0.4596 
0.0075 0.8824 0.3552 
0.0075 0.9216 0.2463 
0.0075 0.9608 0.1353 
0.0075 1.0000 0.0000 

0.0150 -1.0000 0.0000 
0.0150 -0.9608 -0.1377 
0.0150 -0.9216 -0.2451 
0.0150 -0.8824 -0.3482 
0.0150 -0.8431 -0.4465 
0.0150 -0.8039 -0.5390 
0.0150 -0.7647 -0.6242 
0.0150 -0.7255 -0.7006 
0.0150 -0.6863 -0.7669 
0.0150 -0.6471 -0.8220 
0.0150 -0.6078 -0.8650 
0.0150 -0.5686 -0.8950 
0.0150 -0.5294 -0.9117 
0.0150 -0.4902 -0.9147 
0.0150 -0.4510 -0.9039 
0.0150 -0.4118 -0.8796 
0.0150 -0.3725 -0.8420 
0.0150 -0.3333 -0.7916 
0.0150 -0.2941 -0.7294 
0.0150 -0.2549 -0.6561 
0.0150 -0.2157 -0.5729 
0.0150 -0.1765 -0.4810 
0.0150 -0.1373 -0.3819 
0.0150 -0.0980 -0.2770 
0.0150 -0.0588 -0.1679 
0.0150 -0.0196 -0.0562 
0.0150 0.0196 0.0562 
0.0150 0.0588 0.1679 
0.0150 0.0980 0.2770 
0.0150 0.1373 0.3819 
0.0150 0.1765 0.4810 
0.0150 0.2157 0.5729 
0.0150 0.2549 0.6561 
0.0150 0.2941 0.7294 
0.0150 0.3333 0.7916 
0.0150 0.3725 0.8420 
0.0150 0.4118 0.8796 
0.0150 0.4510 0.9039 
0.0150 0.4902 0.9147 
0.0150 0.5294 0.9117 
0.0150 0.5686 0.8950 
0.0150 0.6078 0.8650 
0.0150 0.6471 0.8220 
0.0150 0.6863 0.7669 
0.0150 0.7255 0.7006 
0.0150 0.7647 0.6242 
0.0150 0.8039 0.5390 
0.0150 0.8431 0.4465 
0.0150 0.8824 0.3482 
0.0150 0.9216 0.2451 
0.0150 0.9608 0.1377 
0.0150 1.0000 0.0000 

0.0225 -1.0000 0.0000 
0.0225 -0.9608 -0.1366 
0.0225 -0.9216 -0.2412 
0.0225 -0.8824 -0.3398 
0.0225 -0.8431 -0.4332 
0.0225 -0.8039 -0.5207 
0.0225 -0.7647 -0.6012 
0.0225 -0.7255 -0.6734 
0.0225 -0.6863 -0.7361 
0.0225 -0.6471 -0.7881 
0.0225 -0.6078 -0.8287 
0.0225 -0.5686 -0.8570 
0.0225 -0.5294 -0.8726 
0.0225 -0.4902 -0.8752 
0.0225 -0.4510 -0.8648 
0.0225 -0.4118 -0.8413 
0.0225 -0.3725 -0.8052 
0.0225 -0.3333 -0.7570 
0.0225 -0.2941 -0.6974 
0.0225 -0.2549 -0.6273 
0.0225 -0.2157 -0.5477 
0.0225 -0.1765 -0.4598 
0.0225 -0.1373 -0.3651 
0.0225 -0.0980 -0.2648 
0.0225 -0.0588 -0.1605 
0.0225 -0.0196 -0.0538 
0.0225 0.0196 0.0538 
0.0225 0.0588 0.1605 
0.0225 0.0980 0.2648 
0.0225 0.1373 0.3651 
0.0225 0.1765 0.4598 
0.0225 0.2157 0.5477 
0.0225 0.2549 0.6273 
0.0225 0.2941 0.6974 
0.0225 0.3333 0.7570 
0.0225 0.3725 0.8052 
0.0225 0.4118 0.8413 
0.0225 0.4510 0.8648 
0.0225 0.4902 0.8752 
0.0225 0.5294 0.8726 
0.0225 0.5686 0.8570 
0.0225 0.6078 0.8287 
0.0225 0.6471 0.7881 
0.0225 0.6863 0.7361 
0.0225 0.7255 0.6734 
0.0225 0.7647 0.6012 
0.0225 0.8039 0.5207 
0.0225 0.8431 0.4332 
0.0225 0.8824 0.3398 
0.0225 0.9216 0.2412 
0.0225 0.9608 0.1366 
0.0225 1.0000 0.0000 

0.0300 -1.0000 0.0000 
0.0300 -0.9608 -0.1339 
0.0300 -0.9216 -0.2356 
0.0300 -0.8824 -0.3305 
0.0300 -0.8431 -0.4196 
0.0300 -0.8039 -0.5027 
0.0300 -0.7647 -0.5790 
0.0300 -0.7255 -0.6473 
0.0300 -0.6863 -0.7066 
0.0300 -0.6471 -0.7558 
0.0300 -0.6078 -0.7941 
0.0300 -0.5686 -0.8208 
0.0300 -0.5294 -0.8354 
0.0300 -0.4902 -0.8376 
0.0300 -0.4510 -0.8274 
0.0300 -0.4118 -0.8048 
0.0300 -0.3725 -0.7701 
0.0300 -0.3333 -0.7239 
0.0300 -0.2941 -0.6669 
0.0300 -0.2549 -0.5998 
0.0300 -0.2157 -0.5236 
0.0300 -0.1765 -0.4396 
0.0300 -0.1373 -0.3490 
0.0300 -0.0980 -0.2531 
0.0300 -0.0588 -0.1534 
0.0300 -0.0196 -0.0514 
0.0300 0.0196 0.0514 
0.0300 0.0588 0.1534 
0.0300 0.0980 0.2531 
0.0300 0.1373 0.3490 
0.0300 0.1765 0.4396 
0.0300 0.2157 0.5236 
0.0300 0.2549 0.5998 
0.0300 0.2941 0.6669 
0.0300 0.3333 0.7239 
0.0300 0.3725 0.7701 
0.0300 0.4118 0.8048 
0.0300 0.4510 0.8274 
0.0300 0.4902 0.8376 
0.0300 0.5294 0.8354 
0.0300 0.5686 0.8208 
0.0300 0.6078 0.7941 
0.0300 0.6471 0.7558 
0.0300 0.6863 0.7066 
0.0300 0.7255 0.6473 
0.0300 0.7647 0.5790 
0.0300 0.8039 0.5027 
0.0300 0.8431 0.4196 
0.0300 0.8824 0.3305 
0.0300 0.9216 0.2356 
0.0300 0.9608 0.1339 
0.0300 1.0000 0.0000 

0.0375 -1.0000 0.0000 
0.0375 -0.9608 -0.1304 
0.0375 -0.9216 -0.2291 
0.0375 -0.8824 -0.3206 
0.0375 -0.8431 -0.4058 
0.0375 -0.8039 -0.4850 
0.0375 -0.7647 -0.5575 
0.0375 -0.7255 -0.6223 
0.0375 -0.6863 -0.6785 
0.0375 -0.6471 -0.7250 
0.0375 -0.6078 -0.7612 
0.0375 -0.5686 -0.7863 
0.0375 -0.5294 -0.7999 
0.0375 -0.4902 -0.8018 
0.0375 -0.4510 -0.7918 
0.0375 -0.4118 -0.7700 
0.0375 -0.3725 -0.7367 
0.0375 -0.3333 -0.6924 
0.0375 -0.2941 -0.6377 
0.0375 -0.2549 -0.5735 
0.0375 -0.2157 -0.5007 
0.0375 -0.1765 -0.4203 
0.0375 -0.1373 -0.3337 
0.0375 -0.0980 -0.2420 
0.0375 -0.0588 -0.1467 
0.0375 -0.0196 -0.0491 
0.0375 0.0196 0.0491 
0.0375 0.0588 0.1467 
0.0375 0.0980 0.2420 
0.0375 0.1373 0.3337 
0.0375 0.1765 0.4203 
0.0375 0.2157 0.5007 
0.0375 0.2549 0.5735 
0.0375 0.2941 0.6377 
0.0375 0.3333 0.6924 
0.0375 0.3725 0.7367 
0.0375 0.4118 0.7700 
0.0375 0.4510 0.7918 
0.0375 0.4902 0.8018 
0.0375 0.5294 0.7999 
0.0375 0.5686 0.7863 
0.0375 0.6078 0.7612 
0.0375 0.6471 0.7250 
0.0375 0.6863 0.6785 
0.0375 0.7255 0.6223 
0.0375 0.7647 0.5575 
0.0375 0.8039 0.4850 
0.0375 0.8431 0.4058 
0.0375 0.8824 0.3206 
0.0375 0.9216 0.2291 
0.0375 0.9608 0.1304 
0.0375 1.0000 0.0000 

0.0450 -1.0000 0.0000 
0.0450 -0.9608 -0.1265 
0.0450 -0.9216 -0.2221 
0.0450 -0.8824 -0.3102 
0.0450 -0.8431 -0.3920 
0.0450 -0.8039 -0.4677 
0.0450 -0.7647 -0.5367 
0.0450 -0.7255 -0.5982 
0.0450 -0.6863 -0.6515 
0.0450 -0.6471 -0.6955 
0.0450 -0.6078 -0.7297 
0.0450 -0.5686 -0.7534 
0.0450 -0.5294 -0.7661 
0.0450 -0.4902 -0.7676 
0.0450 -0.4510 -0.7578 
0.0450 -0.4118 -0.7367 
0.0450 -0.3725 -0.7048 
0.0450 -0.3333 -0.6623 
0.0450 -0.2941 -0.6100 
0.0450 -0.2549 -0.5485 
0.0450 -0.2157 -0.4788 
0.0450 -0.1765 -0.4019 
0.0450 -0.1373 -0.3191 
0.0450 -0.0980 -0.2314 
0.0450 -0.0588 -0.1402 
0.0450 -0.0196 -0.0470 
0.0450 0.0196 0.0470 
0.0450 0.0588 0.1402 
0.0450 0.0980 0.2314 
0.0450 0.1373 0.3191 
0.0450 0.1765 0.4019 
0.0450 0.2157 0.4788 
0.0450 0.2549 0.5485 
0.0450 0.2941 0.6100 
0.0450 0.3333 0.6623 
0.0450 0.3725 0.7048 
0.0450 0.4118 0.7367 
0.0450 0.4510 0.7578 
0.0450 0.4902 0.7676 
0.0450 0.5294 0.7661 
0.0450 0.5686 0.7534 
0.0450 0.6078 0.7297 
0.0450 0.6471 0.6955 
0.0450 0.6863 0.6515 
0.0450 0.7255 0.5982 
0.0450 0.7647 0.5367 
0.0450 0.8039 0.4677 
0.0450 0.8431 0.3920 
0.0450 0.8824 0.3102 
0.0450 0.9216 0.2221 
0.0450 0.9608 0.1265 
0.0450 1.0000 0.0000 

0.0525 -1.0000 0.0000 
0.0525 -0.9608 -0.1224 
0.0525 -0.9216 -0.2148 
0.0525 -0.8824 -0.2997 
0.0525 -0.8431 -0.3782 
0.0525 -0.8039 -0.4506 
0.0525 -0.7647 -0.5164 
0.0525 -0.7255 -0.5750 
0.0525 -0.6863 -0.6256 
0.0525 -0.6471 -0.6673 
0.0525 -0.6078 -0.6996 
0.0525 -0.5686 -0.7219 
0.0525 -0.5294 -0.7338 
0.0525 -0.4902 -0.7350 
0.0525 -0.4510 -0.7253 
0.0525 -0.4118 -0.7050 
0.0525 -0.3725 -0.6743 
0.0525 -0.3333 -0.6336 
0.0525 -0.2941 -0.5834 
0.0525 -0.2549 -0.5246 
0.0525 -0.2157 -0.4579 
0.0525 -0.1765 -0.3844 
0.0525 -0.1373 -0.3051 
0.0525 -0.0980 -0.2213 
0.0525 -0.0588 -0.1341 
0.0525 -0.0196 -0.0449 
0.0525 0.0196 0.0449 
0.0525 0.0588 0.1341 
0.0525 0.0980 0.2213 
0.0525 0.1373 0.3051 
0.0525 0.1765 0.3844 
0.0525 0.2157 0.4579 
0.0525 0.2549 0.5246 
0.0525 0.2941 0.5834 
0.0525 0.3333 0.6336 
0.0525 0.3725 0.6743 
0.0525 0.4118 0.7050 
0.0525 0.4510 0.7253 
0.0525 0.4902 0.7350 
0.0525 0.5294 0.7338 
0.0525 0.5686 0.7219 
0.0525 0.6078 0.6996 
0.0525 0.6471 0.6673 
0.0525 0.6863 0.6256 
0.0525 0.7255 0.5750 
0.0525 0.7647 0.5164 
0.0525 0.8039 0.4506 
0.0525 0.8431 0.3782 
0.0525 0.8824 0.2997 
0.0525 0.9216 0.2148 
0.0525 0.9608 0.1224 
0.0525 1.0000 0.0000 

0.0600 -1.0000 0.0000 
0.0600 -0.9608 -0.1183 
0.0600 -0.9216 -0.2074 
0.0600 -0.8824 -0.2892 
0.0600 -0.8431 -0.3646 
0.0600 -0.8039 -0.4339 
0.0600 -0.7647 -0.4968 
0.0600 -0.7255 -0.5526 
0.0600 -0.6863 -0.6007 
0.0600 -0.6471 -0.6403 
0.0600 -0.6078 -0.6709 
0.0600 -0.5686 -0.6919 
0.0600 -0.5294 -0.7029 
0.0600 -0.4902 -0.7038 
0.0600 -0.4510 -0.6944 
0.0600 -0.4118 -0.6748 
0.0600 -0.3725 -0.6453 
0.0600 -0.3333 -0.6062 
0.0600 -0.2941 -0.5581 
0.0600 -0.2549 -0.5018 
0.0600 -0.2157 -0.4380 
0.0600 -0.1765 -0.3676 
0.0600 -0.1373 -0.2918 
0.0600 -0.0980 -0.2116 
0.0600 -0.0588 -0.1282 
0.0600 -0.0196 -0.0430 
0.0600 0.0196 0.0430 
0.0600 0.0588 0.1282 
0.0600 0.0980 0.2116 
0.0600 0.1373 0.2918 
0.0600 0.1765 0.3676 
0.0600 0.2157 0.4380 
0.0600 0.2549 0.5018 
0.0600 0.2941 0.5581 
0.0600 0.3333 0.6062 
0.0600 0.3725 0.6453 
0.0600 0.4118 0.6748 
0.0600 0.4510 0.6944 
0.0600 0.4902 0.7038 
0.0600 0.5294 0.7029 
0.0600 0.5686 0.6919 
0.0600 0.6078 0.6709 
0.0600 0.6471 0.6403 
0.0600 0.6863 0.6007 
0.0600 0.7255 0.5526 
0.0600 0.7647 0.4968 
0.0600 0.8039 0.4339 
0.0600 0.8431 0.3646 
0.0600 0.8824 0.2892 
0.0600 0.9216 0.2074 
0.0600 0.9608 0.1183 
0.0600 1.0000 0.0000 

0.0675 -1.0000 0.0000 
0.0675 -0.9608 -0.1141 
0.0675 -0.9216 -0.2001 
0.0675 -0.8824 -0.2788 
0.0675 -0.8431 -0.3512 
0.0675 -0.8039 -0.4176 
0.0675 -0.7647 -0.4777 
0.0675 -0.7255 -0.5310 
0.0675 -0.6863 -0.5767 
0.0675 -0.6471 -0.6144 
0.0675 -0.6078 -0.6433 
0.0675 -0.5686 -0.6631 
0.0675 -0.5294 -0.6735 
0.0675 -0.4902 -0.6741 
0.0675 -0.4510 -0.6649 
0.0675 -0.4118 -0.6459 
0.0675 -0.3725 -0.6175 
0.0675 -0.3333 -0.5801 
0.0675 -0.2941 -0.5340 
0.0675 -0.2549 -0.4800 
0.0675 -0.2157 -0.4189 
0.0675 -0.1765 -0.3516 
0.0675 -0.1373 -0.2791 
0.0675 -0.0980 -0.2024 
0.0675 -0.0588 -0.1226 
0.0675 -0.0196 -0.0411 
0.0675 0.0196 0.0411 
0.0675 0.0588 0.1226 
0.0675 0.0980 0.2024 
0.0675 0.1373 0.2791 
0.0675 0.1765 0.3516 
0.0675 0.2157 0.4189 
0.0675 0.2549 0.4800 
0.0675 0.2941 0.5340 
0.0675 0.3333 0.5801 
0.0675 0.3725 0.6175 
0.0675 0.4118 0.6459 
0.0675 0.4510 0.6649 
0.0675 0.4902 0.6741 
0.0675 0.5294 0.6735 
0.0675 0.5686 0.6631 
0.0675 0.6078 0.6433 
0.0675 0.6471 0.6144 
0.0675 0.6863 0.5767 
0.0675 0.7255 0.5310 
0.0675 0.7647 0.4777 
0.0675 0.8039 0.4176 
0.0675 0.8431 0.3512 
0.0675 0.8824 0.2788 
0.0675 0.9216 0.2001 
0.0675 0.9608 0.1141 
0.0675 1.0000 0.0000 

0.0750 -1.0000 0.0000 
0.0750 -0.9608 -0.1100 
0.0750 -0.9216 -0.1928 
0.0750 -0.8824 -0.2685 
0.0750 -0.8431 -0.3381 
0.0750 -0.8039 -0.4017 
0.0750 -0.7647 -0.4592 
0.0750 -0.7255 -0.5101 
0.0750 -0.6863 -0.5537 
0.0750 -0.6471 -0.5895 
0.0750 -0.6078 -0.6169 
0.0750 -0.5686 -0.6357 
0.0750 -0.5294 -0.6453 
0.0750 -0.4902 -0.6456 
0.0750 -0.4510 -0.6366 
0.0750 -0.4118 -0.6184 
0.0750 -0.3725 -0.5911 
0.0750 -0.3333 -0.5551 
0.0750 -0.2941 -0.5110 
0.0750 -0.2549 -0.4593 
0.0750 -0.2157 -0.4008 
0.0750 -0.1765 -0.3364 
0.0750 -0.1373 -0.2669 
0.0750 -0.0980 -0.1936 
0.0750 -0.0588 -0.1173 
0.0750 -0.0196 -0.0393 
0.0750 0.0196 0.0393 
0.0750 0.0588 0.1173 
0.0750 0.0980 0.1936 
0.0750 0.1373 0.2669 
0.0750 0.1765 0.3364 
0.0750 0.2157 0.4008 
0.0750 0.2549 0.4593 
0.0750 0.2941 0.5110 
0.0750 0.3333 0.5551 
0.0750 0.3725 0.5911 
0.0750 0.4118 0.6184 
0.0750 0.4510 0.6366 
0.0750 0.4902 0.6456 
0.0750 0.5294 0.6453 
0.0750 0.5686 0.6357 
0.0750 0.6078 0.6169 
0.0750 0.6471 0.5895 
0.0750 0.6863 0.5537 
0.0750 0.7255 0.5101 
0.0750 0.7647 0.4592 
0.0750 0.8039 0.4017 
0.0750 0.8431 0.3381 
0.0750 0.8824 0.2685 
0.0750 0.9216 0.1928 
0.0750 0.9608 0.1100 
0.0750 1.0000 0.0000 

0.0825 -1.0000 0.0000 
0.0825 -0.9608 -0.1059 
0.0825 -0.9216 -0.1856 
0.0825 -0.8824 -0.2585 
0.0825 -0.8431 -0.3253 
0.0825 -0.8039 -0.3863 
0.0825 -0.7647 -0.4414 
0.0825 -0.7255 -0.4899 
0.0825 -0.6863 -0.5315 
0.0825 -0.6471 -0.5656 
0.0825 -0.6078 -0.5916 
0.0825 -0.5686 -0.6093 
0.0825 -0.5294 -0.6183 
0.0825 -0.4902 -0.6185 
0.0825 -0.4510 -0.6097 
0.0825 -0.4118 -0.5921 
0.0825 -0.3725 -0.5658 
0.0825 -0.3333 -0.5313 
0.0825 -0.2941 -0.4890 
0.0825 -0.2549 -0.4395 
0.0825 -0.2157 -0.3835 
0.0825 -0.1765 -0.3218 
0.0825 -0.1373 -0.2554 
0.0825 -0.0980 -0.1852 
0.0825 -0.0588 -0.1122 
0.0825 -0.0196 -0.0376 
0.0825 0.0196 0.0376 
0.0825 0.0588 0.1122 
0.0825 0.0980 0.1852 
0.0825 0.1373 0.2554 
0.0825 0.1765 0.3218 
0.0825 0.2157 0.3835 
0.0825 0.2549 0.4395 
0.0825 0.2941 0.4890 
0.0825 0.3333 0.5313 
0.0825 0.3725 0.5658 
0.0825 0.4118 0.5921 
0.0825 0.4510 0.6097 
0.0825 0.4902 0.6185 
0.0825 0.5294 0.6183 
0.0825 0.5686 0.6093 
0.0825 0.6078 0.5916 
0.0825 0.6471 0.5656 
0.0825 0.6863 0.5315 
0.0825 0.7255 0.4899 
0.0825 0.7647 0.4414 
0.0825 0.8039 0.3863 
0.0825 0.8431 0.3253 
0.0825 0.8824 0.2585 
0.0825 0.9216 0.1856 
0.0825 0.9608 0.1059 
0.0825 1.0000 0.0000 

0.0900 -1.0000 0.0000 
0.0900 -0.9608 -0.1019 
0.0900 -0.9216 -0.1786 
0.0900 -0.8824 -0.2487 
0.0900 -0.8431 -0.3128 
0.0900 -0.8039 -0.3714 
0.0900 -0.7647 -0.4241 
0.0900 -0.7255 -0.4705 
0.0900 -0.6863 -0.5102 
0.0900 -0.6471 -0.5426 
0.0900 -0.6078 -0.5674 
0.0900 -0.5686 -0.5841 
0.0900 -0.5294 -0.5926 
0.0900 -0.4902 -0.5925 
0.0900 -0.4510 -0.5839 
0.0900 -0.4118 -0.5669 
0.0900 -0.3725 -0.5417 
0.0900 -0.3333 -0.5085 
0.0900 -0.2941 -0.4680 
0.0900 -0.2549 -0.4205 
0.0900 -0.2157 -0.3669 
0.0900 -0.1765 -0.3079 
0.0900 -0.1373 -0.2443 
0.0900 -0.0980 -0.1771 
0.0900 -0.0588 -0.1073 
0.0900 -0.0196 -0.0360 
0.0900 0.0196 0.0360 
0.0900 0.0588 0.1073 
0.0900 0.0980 0.1771 
0.0900 0.1373 0.2443 
0.0900 0.1765 0.3079 
0.0900 0.2157 0.3669 
0.0900 0.2549 0.4205 
0.0900 0.2941 0.4680 
0.0900 0.3333 0.5085 
0.0900 0.3725 0.5417 
0.0900 0.4118 0.5669 
0.0900 0.4510 0.5839 
0.0900 0.4902 0.5925 
0.0900 0.5294 0.5926 
0.0900 0.5686 0.5841 
0.0900 0.6078 0.5674 
0.0900 0.6471 0.5426 
0.0900 0.6863 0.5102 
0.0900 0.7255 0.4705 
0.0900 0.7647 0.4241 
0.0900 0.8039 0.3714 
0.0900 0.8431 0.3128 
0.0900 0.8824 0.2487 
0.0900 0.9216 0.1786 
0.0900 0.9608 0.1019 
0.0900 1.0000 0.0000 

0.0975 -1.0000 0.0000 
0.0975 -0.9608 -0.0980 
0.0975 -0.9216 -0.1718 
0.0975 -0.8824 -0.2391 
0.0975 -0.8431 -0.3007 
0.0975 -0.8039 -0.3569 
0.0975 -0.7647 -0.4073 
0.0975 -0.7255 -0.4518 
0.0975 -0.6863 -0.4896 
0.0975 -0.6471 -0.5206 
0.0975 -0.6078 -0.5441 
0.0975 -0.5686 -0.5600 
0.0975 -0.5294 -0.5679 
0.0975 -0.4902 -0.5677 
0.0975 -0.4510 -0.5593 
0.0975 -0.4118 -0.5429 
0.0975 -0.3725 -0.5186 
0.0975 -0.3333 -0.4868 
0.0975 -0.2941 -0.4479 
0.0975 -0.2549 -0.4025 
0.0975 -0.2157 -0.3511 
0.0975 -0.1765 -0.2946 
0.0975 -0.1373 -0.2338 
0.0975 -0.0980 -0.1695 
0.0975 -0.0588 -0.1027 
0.0975 -0.0196 -0.0344 
0.0975 0.0196 0.0344 
0.0975 0.0588 0.1027 
0.0975 0.0980 0.1695 
0.0975 0.1373 0.2338 
0.0975 0.1765 0.2946 
0.0975 0.2157 0.3511 
0.0975 0.2549 0.4025 
0.0975 0.2941 0.4479 
0.0975 0.3333 0.4868 
0.0975 0.3725 0.5186 
0.0975 0.4118 0.5429 
0.0975 0.4510 0.5593 
0.0975 0.4902 0.5677 
0.0975 0.5294 0.5679 
0.0975 0.5686 0.5600 
0.0975 0.6078 0.5441 
0.0975 0.6471 0.5206 
0.0975 0.6863 0.4896 
0.0975 0.7255 0.4518 
0.0975 0.7647 0.4073 
0.0975 0.8039 0.3569 
0.0975 0.8431 0.3007 
0.0975 0.8824 0.2391 
0.0975 0.9216 0.1718 
0.0975 0.9608 0.0980 
0.0975 1.0000 0.0000 

0.1050 -1.0000 0.0000 
0.1050 -0.9608 -0.0943 
0.1050 -0.9216 -0.1652 
0.1050 -0.8824 -0.2298 
0.1050 -0.8431 -0.2890 
0.1050 -0.8039 -0.3429 
0.1050 -0.7647 -0.3912 
0.1050 -0.7255 -0.4337 
0.1050 -0.6863 -0.4699 
0.1050 -0.6471 -0.4994 
0.1050 -0.6078 -0.5218 
0.1050 -0.5686 -0.5369 
0.1050 -0.5294 -0.5443 
0.1050 -0.4902 -0.5439 
0.1050 -0.4510 -0.5358 
0.1050 -0.4118 -0.5199 
0.1050 -0.3725 -0.4966 
0.1050 -0.3333 -0.4661 
0.1050 -0.2941 -0.4288 
0.1050 -0.2549 -0.3852 
0.1050 -0.2157 -0.3360 
0.1050 -0.1765 -0.2819 
0.1050 -0.1373 -0.2237 
0.1050 -0.0980 -0.1622 
0.1050 -0.0588 -0.0983 
0.1050 -0.0196 -0.0329 
0.1050 0.0196 0.0329 
0.1050 0.0588 0.0983 
0.1050 0.0980 0.1622 
0.1050 0.1373 0.2237 
0.1050 0.1765 0.2819 
0.1050 0.2157 0.3360 
0.1050 0.2549 0.3852 
0.1050 0.2941 0.4288 
0.1050 0.3333 0.4661 
0.1050 0.3725 0.4966 
0.1050 0.4118 0.5199 
0.1050 0.4510 0.5358 
0.1050 0.4902 0.5439 
0.1050 0.5294 0.5443 
0.1050 0.5686 0.5369 
0.1050 0.6078 0.5218 
0.1050 0.6471 0.4994 
0.1050 0.6863 0.4699 
0.1050 0.7255 0.4337 
0.1050 0.7647 0.3912 
0.1050 0.8039 0.3429 
0.1050 0.8431 0.2890 
0.1050 0.8824 0.2298 
0.1050 0.9216 0.1652 
0.1050 0.9608 0.0943 
0.1050 1.0000 0.0000 

0.1125 -1.0000 0.0000 
0.1125 -0.9608 -0.0906 
0.1125 -0.9216 -0.1588 
0.1125 -0.8824 -0.2209 
0.1125 -0.8431 -0.2777 
0.1125 -0.8039 -0.3293 
0.1125 -0.7647 -0.3756 
0.1125 -0.7255 -0.4163 
0.1125 -0.6863 -0.4509 
0.1125 -0.6471 -0.4791 
0.1125 -0.6078 -0.5004 
0.1125 -0.5686 -0.5147 
0.1125 -0.5294 -0.5216 
0.1125 -0.4902 -0.5212 
0.1125 -0.4510 -0.5133 
0.1125 -0.4118 -0.4980 
0.1125 -0.3725 -0.4756 
0.1125 -0.3333 -0.4462 
0.1125 -0.2941 -0.4105 
0.1125 -0.2549 -0.3687 
0.1125 -0.2157 -0.3216 
0.1125 -0.1765 -0.2698 
0.1125 -0.1373 -0.2141 
0.1125 -0.0980 -0.1552 
0.1125 -0.0588 -0.0940 
0.1125 -0.0196 -0.0315 
0.1125 0.0196 0.0315 
0.1125 0.0588 0.0940 
0.1125 0.0980 0.1552 
0.1125 0.1373 0.2141 
0.1125 0.1765 0.2698 
0.1125 0.2157 0.3216 
0.1125 0.2549 0.3687 
0.1125 0.2941 0.4105 
0.1125 0.3333 0.4462 
0.1125 0.3725 0.4756 
0.1125 0.4118 0.4980 
0.1125 0.4510 0.5133 
0.1125 0.4902 0.5212 
0.1125 0.5294 0.5216 
0.1125 0.5686 0.5147 
0.1125 0.6078 0.5004 
0.1125 0.6471 0.4791 
0.1125 0.6863 0.4509 
0.1125 0.7255 0.4163 
0.1125 0.7647 0.3756 
0.1125 0.8039 0.3293 
0.1125 0.8431 0.2777 
0.1125 0.8824 0.2209 
0.1125 0.9216 0.1588 
0.1125 0.9608 0.0906 
0.1125 1.0000 0.0000 

0.1200 -1.0000 0.0000 
0.1200 -0.9608 -0.0871 
0.1200 -0.9216 -0.1525 
0.1200 -0.8824 -0.2122 
0.1200 -0.8431 -0.2667 
0.1200 -0.8039 -0.3162 
0.1200 -0.7647 -0.3606 
0.1200 -0.7255 -0.3996 
0.1200 -0.6863 -0.4327 
0.1200 -0.6471 -0.4595 
0.1200 -0.6078 -0.4799 
0.1200 -0.5686 -0.4934 
0.1200 -0.5294 -0.5000 
0.1200 -0.4902 -0.4994 
0.1200 -0.4510 -0.4917 
0.1200 -0.4118 -0.4770 
0.1200 -0.3725 -0.4554 
0.1200 -0.3333 -0.4273 
0.1200 -0.2941 -0.3930 
0.1200 -0.2549 -0.3530 
0.1200 -0.2157 -0.3079 
0.1200 -0.1765 -0.2583 
0.1200 -0.1373 -0.2049 
0.1200 -0.0980 -0.1485 
0.1200 -0.0588 -0.0900 
0.1200 -0.0196 -0.0301 
0.1200 0.0196 0.0301 
0.1200 0.0588 0.0900 
0.1200 0.0980 0.1485 
0.1200 0.1373 0.2049 
0.1200 0.1765 0.2583 
0.1200 0.2157 0.3079 
0.1200 0.2549 0.3530 
0.1200 0.2941 0.3930 
0.1200 0.3333 0.4273 
0.1200 0.3725 0.4554 
0.1200 0.4118 0.4770 
0.1200 0.4510 0.4917 
0.1200 0.4902 0.4994 
0.1200 0.5294 0.5000 
0.1200 0.5686 0.4934 
0.1200 0.6078 0.4799 
0.1200 0.6471 0.4595 
0.1200 0.6863 0.4327 
0.1200 0.7255 0.3996 
0.1200 0.7647 0.3606 
0.1200 0.8039 0.3162 
0.1200 0.8431 0.2667 
0.1200 0.8824 0.2122 
0.1200 0.9216 0.1525 
0.1200 0.9608 0.0871 
0.1200 1.0000 0.0000 

0.1275 -1.0000 0.0000 
0.1275 -0.9608 -0.0836 
0.1275 -0.9216 -0.1465 
0.1275 -0.8824 -0.2038 
0.1275 -0.8431 -0.2561 
0.1275 -0.8039 -0.3036 
0.1275 -0.7647 -0.3462 
0.1275 -0.7255 -0.3835 
0.1275 -0.6863 -0.4151 
0.1275 -0.6471 -0.4408 
0.1275 -0.6078 -0.4602 
0.1275 -0.5686 -0.4731 
0.1275 -0.5294 -0.4792 
0.1275 -0.4902 -0.4786 
0.1275 -0.4510 -0.4711 
0.1275 -0.4118 -0.4569 
0.1275 -0.3725 -0.4362 
0.1275 -0.3333 -0.4092 
0.1275 -0.2941 -0.3763 
0.1275 -0.2549 -0.3380 
0.1275 -0.2157 -0.2947 
0.1275 -0.1765 -0.2472 
0.1275 -0.1373 -0.1961 
0.1275 -0.0980 -0.1422 
0.1275 -0.0588 -0.0861 
0.1275 -0.0196 -0.0289 
0.1275 0.0196 0.0289 
0.1275 0.0588 0.0861 
0.1275 0.0980 0.1422 
0.1275 0.1373 0.1961 
0.1275 0.1765 0.2472 
0.1275 0.2157 0.2947 
0.1275 0.2549 0.3380 
0.1275 0.2941 0.3763 
0.1275 0.3333 0.4092 
0.1275 0.3725 0.4362 
0.1275 0.4118 0.4569 
0.1275 0.4510 0.4711 
0.1275 0.4902 0.4786 
0.1275 0.5294 0.4792 
0.1275 0.5686 0.4731 
0.1275 0.6078 0.4602 
0.1275 0.6471 0.4408 
0.1275 0.6863 0.4151 
0.1275 0.7255 0.3835 
0.1275 0.7647 0.3462 
0.1275 0.8039 0.3036 
0.1275 0.8431 0.2561 
0.1275 0.8824 0.2038 
0.1275 0.9216 0.1465 
0.1275 0.9608 0.0836 
0.1275 1.0000 0.0000 

0.1350 -1.0000 0.0000 
0.1350 -0.9608 -0.0803 
0.1350 -0.9216 -0.1407 
0.1350 -0.8824 -0.1957 
0.1350 -0.8431 -0.2459 
0.1350 -0.8039 -0.2915 
0.1350 -0.7647 -0.3323 
0.1350 -0.7255 -0.3680 
0.1350 -0.6863 -0.3982 
0.1350 -0.6471 -0.4228 
0.1350 -0.6078 -0.4413 
0.1350 -0.5686 -0.4535 
0.1350 -0.5294 -0.4593 
0.1350 -0.4902 -0.4586 
0.1350 -0.4510 -0.4514 
0.1350 -0.4118 -0.4377 
0.1350 -0.3725 -0.4178 
0.1350 -0.3333 -0.3919 
0.1350 -0.2941 -0.3603 
0.1350 -0.2549 -0.3236 
0.1350 -0.2157 -0.2822 
0.1350 -0.1765 -0.2367 
0.1350 -0.1373 -0.1877 
0.1350 -0.0980 -0.1361 
0.1350 -0.0588 -0.0825 
0.1350 -0.0196 -0.0276 
0.1350 0.0196 0.0276 
0.1350 0.0588 0.0825 
0.1350 0.0980 0.1361 
0.1350 0.1373 0.1877 
0.1350 0.1765 0.2367 
0.1350 0.2157 0.2822 
0.1350 0.2549 0.3236 
0.1350 0.2941 0.3603 
0.1350 0.3333 0.3919 
0.1350 0.3725 0.4178 
0.1350 0.4118 0.4377 
0.1350 0.4510 0.4514 
0.1350 0.4902 0.4586 
0.1350 0.5294 0.4593 
0.1350 0.5686 0.4535 
0.1350 0.6078 0.4413 
0.1350 0.6471 0.4228 
0.1350 0.6863 0.3982 
0.1350 0.7255 0.3680 
0.1350 0.7647 0.3323 
0.1350 0.8039 0.2915 
0.1350 0.8431 0.2459 
0.1350 0.8824 0.1957 
0.1350 0.9216 0.1407 
0.1350 0.9608 0.0803 
0.1350 1.0000 0.0000 

0.1425 -1.0000 0.0000 
0.1425 -0.9608 -0.0771 
0.1425 -0.9216 -0.1351 
0.1425 -0.8824 -0.1879 
0.1425 -0.8431 -0.2360 
0.1425 -0.8039 -0.2798 
0.1425 -0.7647 -0.3189 
0.1425 -0.7255 -0.3531 
0.1425 -0.6863 -0.3820 
0.1425 -0.6471 -0.4055 
0.1425 -0.6078 -0.4231 
0.1425 -0.5686 -0.4348 
0.1425 -0.5294 -0.4403 
0.1425 -0.4902 -0.4395 
0.1425 -0.4510 -0.4325 
0.1425 -0.4118 -0.4193 
0.1425 -0.3725 -0.4002 
0.1425 -0.3333 -0.3753 
0.1425 -0.2941 -0.3451 
0.1425 -0.2549 -0.3099 
0.1425 -0.2157 -0.2702 
0.1425 -0.1765 -0.2266 
0.1425 -0.1373 -0.1797 
0.1425 -0.0980 -0.1303 
0.1425 -0.0588 -0.0789 
0.1425 -0.0196 -0.0264 
0.1425 0.0196 0.0264 
0.1425 0.0588 0.0789 
0.1425 0.0980 0.1303 
0.1425 0.1373 0.1797 
0.1425 0.1765 0.2266 
0.1425 0.2157 0.2702 
0.1425 0.2549 0.3099 
0.1425 0.2941 0.3451 
0.1425 0.3333 0.3753 
0.1425 0.3725 0.4002 
0.1425 0.4118 0.4193 
0.1425 0.4510 0.4325 
0.1425 0.4902 0.4395 
0.1425 0.5294 0.4403 
0.1425 0.5686 0.4348 
0.1425 0.6078 0.4231 
0.1425 0.6471 0.4055 
0.1425 0.6863 0.3820 
0.1425 0.7255 0.3531 
0.1425 0.7647 0.3189 
0.1425 0.8039 0.2798 
0.1425 0.8431 0.2360 
0.1425 0.8824 0.1879 
0.1425 0.9216 0.1351 
0.1425 0.9608 0.0771 
0.1425 1.0000 0.0000 

0.1500 -1.0000 0.0000 
0.1500 -0.9608 -0.0740 
0.1500 -0.9216 -0.1297 
0.1500 -0.8824 -0.1804 
0.1500 -0.8431 -0.2266 
0.1500 -0.8039 -0.2685 
0.1500 -0.7647 -0.3060 
0.1500 -0.7255 -0.3387 
0.1500 -0.6863 -0.3665 
0.1500 -0.6471 -0.3889 
0.1500 -0.6078 -0.4057 
0.1500 -0.5686 -0.4168 
0.1500 -0.5294 -0.4220 
0.1500 -0.4902 -0.4212 
0.1500 -0.4510 -0.4144 
0.1500 -0.4118 -0.4018 
0.1500 -0.3725 -0.3834 
0.1500 -0.3333 -0.3595 
0.1500 -0.2941 -0.3305 
0.1500 -0.2549 -0.2967 
0.1500 -0.2157 -0.2587 
0.1500 -0.1765 -0.2170 
0.1500 -0.1373 -0.1721 
0.1500 -0.0980 -0.1247 
0.1500 -0.0588 -0.0756 
0.1500 -0.0196 -0.0253 
0.1500 0.0196 0.0253 
0.1500 0.0588 0.0756 
0.1500 0.0980 0.1247 
0.1500 0.1373 0.1721 
0.1500 0.1765 0.2170 
0.1500 0.2157 0.2587 
0.1500 0.2549 0.2967 
0.1500 0.2941 0.3305 
0.1500 0.3333 0.3595 
0.1500 0.3725 0.3834 
0.1500 0.4118 0.4018 
0.1500 0.4510 0.4144 
0.1500 0.4902 0.4212 
0.1500 0.5294 0.4220 
0.1500 0.5686 0.4168 
0.1500 0.6078 0.4057 
0.1500 0.6471 0.3889 
0.1500 0.6863 0.3665 
0.1500 0.7255 0.3387 
0.1500 0.7647 0.3060 
0.1500 0.8039 0.2685 
0.1500 0.8431 0.2266 
0.1500 0.8824 0.1804 
0.1500 0.9216 0.1297 
0.1500 0.9608 0.0740 
0.1500 1.0000 0.0000 

0.1575 -1.0000 0.0000 
0.1575 -0.9608 -0.0711 
0.1575 -0.9216 -0.1245 
0.1575 -0.8824 -0.1731 
0.1575 -0.8431 -0.2174 
0.1575 -0.8039 -0.2576 
0.1575 -0.7647 -0.2936 
0.1575 -0.7255 -0.3249 
0.1575 -0.6863 -0.3515 
0.1575 -0.6471 -0.3729 
0.1575 -0.6078 -0.3891 
0.1575 -0.5686 -0.3996 
0.1575 -0.5294 -0.4045 
0.1575 -0.4902 -0.4037 
0.1575 -0.4510 -0.3971 
0.1575 -0.4118 -0.3849 
0.1575 -0.3725 -0.3673 
0.1575 -0.3333 -0.3444 
0.1575 -0.2941 -0.3165 
0.1575 -0.2549 -0.2842 
0.1575 -0.2157 -0.2477 
0.1575 -0.1765 -0.2078 
0.1575 -0.1373 -0.1648 
0.1575 -0.0980 -0.1194 
0.1575 -0.0588 -0.0724 
0.1575 -0.0196 -0.0242 
0.1575 0.0196 0.0242 
0.1575 0.0588 0.0724 
0.1575 0.0980 0.1194 
0.1575 0.1373 0.1648 
0.1575 0.1765 0.2078 
0.1575 0.2157 0.2477 
0.1575 0.2549 0.2842 
0.1575 0.2941 0.3165 
0.1575 0.3333 0.3444 
0.1575 0.3725 0.3673 
0.1575 0.4118 0.3849 
0.1575 0.4510 0.3971 
0.1575 0.4902 0.4037 
0.1575 0.5294 0.4045 
0.1575 0.5686 0.3996 
0.1575 0.6078 0.3891 
0.1575 0.6471 0.3729 
0.1575 0.6863 0.3515 
0.1575 0.7255 0.3249 
0.1575 0.7647 0.2936 
0.1575 0.8039 0.2576 
0.1575 0.8431 0.2174 
0.1575 0.8824 0.1731 
0.1575 0.9216 0.1245 
0.1575 0.9608 0.0711 
0.1575 1.0000 0.0000 

0.1650 -1.0000 0.0000 
0.1650 -0.9608 -0.0682 
0.1650 -0.9216 -0.1195 
0.1650 -0.8824 -0.1661 
0.1650 -0.8431 -0.2087 
0.1650 -0.8039 -0.2472 
0.1650 -0.7647 -0.2816 
0.1650 -0.7255 -0.3117 
0.1650 -0.6863 -0.3371 
0.1650 -0.6471 -0.3577 
0.1650 -0.6078 -0.3730 
0.1650 -0.5686 -0.3831 
0.1650 -0.5294 -0.3878 
0.1650 -0.4902 -0.3869 
0.1650 -0.4510 -0.3806 
0.1650 -0.4118 -0.3688 
0.1650 -0.3725 -0.3519 
0.1650 -0.3333 -0.3299 
0.1650 -0.2941 -0.3032 
0.1650 -0.2549 -0.2722 
0.1650 -0.2157 -0.2373 
0.1650 -0.1765 -0.1990 
0.1650 -0.1373 -0.1578 
0.1650 -0.0980 -0.1144 
0.1650 -0.0588 -0.0693 
0.1650 -0.0196 -0.0232 
0.1650 0.0196 0.0232 
0.1650 0.0588 0.0693 
0.1650 0.0980 0.1144 
0.1650 0.1373 0.1578 
0.1650 0.1765 0.1990 
0.1650 0.2157 0.2373 
0.1650 0.2549 0.2722 
0.1650 0.2941 0.3032 
0.1650 0.3333 0.3299 
0.1650 0.3725 0.3519 
0.1650 0.4118 0.3688 
0.1650 0.4510 0.3806 
0.1650 0.4902 0.3869 
0.1650 0.5294 0.3878 
0.1650 0.5686 0.3831 
0.1650 0.6078 0.3730 
0.1650 0.6471 0.3577 
0.1650 0.6863 0.3371 
0.1650 0.7255 0.3117 
0.1650 0.7647 0.2816 
0.1650 0.8039 0.2472 
0.1650 0.8431 0.2087 
0.1650 0.8824 0.1661 
0.1650 0.9216 0.1195 
0.1650 0.9608 0.0682 
0.1650 1.0000 0.0000 

0.1725 -1.0000 0.0000 
0.1725 -0.9608 -0.0654 
0.1725 -0.9216 -0.1146 
0.1725 -0.8824 -0.1594 
0.1725 -0.8431 -0.2002 
0.1725 -0.8039 -0.2372 
0.1725 -0.7647 -0.2702 
0.1725 -0.7255 -0.2990 
0.1725 -0.6863 -0.3233 
0.1725 -0.6471 -0.3430 
0.1725 -0.6078 -0.3577 
0.1725 -0.5686 -0.3673 
0.1725 -0.5294 -0.3717 
0.1725 -0.4902 -0.3708 
0.1725 -0.4510 -0.3647 
0.1725 -0.4118 -0.3534 
0.1725 -0.3725 -0.3371 
0.1725 -0.3333 -0.3160 
0.1725 -0.2941 -0.2904 
0.1725 -0.2549 -0.2607 
0.1725 -0.2157 -0.2272 
0.1725 -0.1765 -0.1905 
0.1725 -0.1373 -0.1511 
0.1725 -0.0980 -0.1095 
0.1725 -0.0588 -0.0663 
0.1725 -0.0196 -0.0222 
0.1725 0.0196 0.0222 
0.1725 0.0588 0.0663 
0.1725 0.0980 0.1095 
0.1725 0.1373 0.1511 
0.1725 0.1765 0.1905 
0.1725 0.2157 0.2272 
0.1725 0.2549 0.2607 
0.1725 0.2941 0.2904 
0.1725 0.3333 0.3160 
0.1725 0.3725 0.3371 
0.1725 0.4118 0.3534 
0.1725 0.4510 0.3647 
0.1725 0.4902 0.3708 
0.1725 0.5294 0.3717 
0.1725 0.5686 0.3673 
0.1725 0.6078 0.3577 
0.1725 0.6471 0.3430 
0.1725 0.6863 0.3233 
0.1725 0.7255 0.2990 
0.1725 0.7647 0.2702 
0.1725 0.8039 0.2372 
0.1725 0.8431 0.2002 
0.1725 0.8824 0.1594 
0.1725 0.9216 0.1146 
0.1725 0.9608 0.0654 
0.1725 1.0000 0.0000 

0.1800 -1.0000 0.0000 
0.1800 -0.9608 -0.0628 
0.1800 -0.9216 -0.1100 
0.1800 -0.8824 -0.1529 
0.1800 -0.8431 -0.1921 
0.1800 -0.8039 -0.2275 
0.1800 -0.7647 -0.2592 
0.1800 -0.7255 -0.2868 
0.1800 -0.6863 -0.3101 
0.1800 -0.6471 -0.3289 
0.1800 -0.6078 -0.3429 
0.1800 -0.5686 -0.3521 
0.1800 -0.5294 -0.3563 
0.1800 -0.4902 -0.3554 
0.1800 -0.4510 -0.3495 
0.1800 -0.4118 -0.3386 
0.1800 -0.3725 -0.3230 
0.1800 -0.3333 -0.3027 
0.1800 -0.2941 -0.2782 
0.1800 -0.2549 -0.2497 
0.1800 -0.2157 -0.2176 
0.1800 -0.1765 -0.1825 
0.1800 -0.1373 -0.1447 
0.1800 -0.0980 -0.1049 
0.1800 -0.0588 -0.0635 
0.1800 -0.0196 -0.0213 
0.1800 0.0196 0.0213 
0.1800 0.0588 0.0635 
0.1800 0.0980 0.1049 
0.1800 0.1373 0.1447 
0.1800 0.1765 0.1825 
0.1800 0.2157 0.2176 
0.1800 0.2549 0.2497 
0.1800 0.2941 0.2782 
0.1800 0.3333 0.3027 
0.1800 0.3725 0.3230 
0.1800 0.4118 0.3386 
0.1800 0.4510 0.3495 
0.1800 0.4902 0.3554 
0.1800 0.5294 0.3563 
0.1800 0.5686 0.3521 
0.1800 0.6078 0.3429 
0.1800 0.6471 0.3289 
0.1800 0.6863 0.3101 
0.1800 0.7255 0.2868 
0.1800 0.7647 0.2592 
0.1800 0.8039 0.2275 
0.1800 0.8431 0.1921 
0.1800 0.8824 0.1529 
0.1800 0.9216 0.1100 
0.1800 0.9608 0.0628 
0.1800 1.0000 0.0000 

0.1875 -1.0000 0.0000 
0.1875 -0.9608 -0.0603 
0.1875 -0.9216 -0.1055 
0.1875 -0.8824 -0.1467 
0.1875 -0.8431 -0.1843 
0.1875 -0.8039 -0.2183 
0.1875 -0.7647 -0.2486 
0.1875 -0.7255 -0.2750 
0.1875 -0.6863 -0.2974 
0.1875 -0.6471 -0.3154 
0.1875 -0.6078 -0.3288 
0.1875 -0.5686 -0.3375 
0.1875 -0.5294 -0.3415 
0.1875 -0.4902 -0.3406 
0.1875 -0.4510 -0.3349 
0.1875 -0.4118 -0.3245 
0.1875 -0.3725 -0.3095 
0.1875 -0.3333 -0.2900 
0.1875 -0.2941 -0.2665 
0.1875 -0.2549 -0.2392 
0.1875 -0.2157 -0.2085 
0.1875 -0.1765 -0.1748 
0.1875 -0.1373 -0.1386 
0.1875 -0.0980 -0.1004 
0.1875 -0.0588 -0.0608 
0.1875 -0.0196 -0.0204 
0.1875 0.0196 0.0204 
0.1875 0.0588 0.0608 
0.1875 0.0980 0.1004 
0.1875 0.1373 0.1386 
0.1875 0.1765 0.1748 
0.1875 0.2157 0.2085 
0.1875 0.2549 0.2392 
0.1875 0.2941 0.2665 
0.1875 0.3333 0.2900 
0.1875 0.3725 0.3095 
0.1875 0.4118 0.3245 
0.1875 0.4510 0.3349 
0.1875 0.4902 0.3406 
0.1875 0.5294 0.3415 
0.1875 0.5686 0.3375 
0.1875 0.6078 0.3288 
0.1875 0.6471 0.3154 
0.1875 0.6863 0.2974 
0.1875 0.7255 0.2750 
0.1875 0.7647 0.2486 
0.1875 0.8039 0.2183 
0.1875 0.8431 0.1843 
0.1875 0.8824 0.1467 
0.1875 0.9216 0.1055 
0.1875 0.9608 0.0603 
0.1875 1.0000 0.0000 

0.1950 -1.0000 0.0000 
0.1950 -0.9608 -0.0578 
0.1950 -0.9216 -0.1013 
0.1950 -0.8824 -0.1408 
0.1950 -0.8431 -0.1768 
0.1950 -0.8039 -0.2094 
0.1950 -0.7647 -0.2384 
0.1950 -0.7255 -0.2638 
0.1950 -0.6863 -0.2852 
0.1950 -0.6471 -0.3024 
0.1950 -0.6078 -0.3152 
0.1950 -0.5686 -0.3236 
0.1950 -0.5294 -0.3274 
0.1950 -0.4902 -0.3265 
0.1950 -0.4510 -0.3210 
0.1950 -0.4118 -0.3110 
0.1950 -0.3725 -0.2965 
0.1950 -0.3333 -0.2779 
0.1950 -0.2941 -0.2553 
0.1950 -0.2549 -0.2291 
0.1950 -0.2157 -0.1997 
0.1950 -0.1765 -0.1674 
0.1950 -0.1373 -0.1328 
0.1950 -0.0980 -0.0962 
0.1950 -0.0588 -0.0583 
0.1950 -0.0196 -0.0195 
0.1950 0.0196 0.0195 
0.1950 0.0588 0.0583 
0.1950 0.0980 0.0962 
0.1950 0.1373 0.1328 
0.1950 0.1765 0.1674 
0.1950 0.2157 0.1997 
0.1950 0.2549 0.2291 
0.1950 0.2941 0.2553 
0.1950 0.3333 0.2779 
0.1950 0.3725 0.2965 
0.1950 0.4118 0.3110 
0.1950 0.4510 0.3210 
0.1950 0.4902 0.3265 
0.1950 0.5294 0.3274 
0.1950 0.5686 0.3236 
0.1950 0.6078 0.3152 
0.1950 0.6471 0.3024 
0.1950 0.6863 0.2852 
0.1950 0.7255 0.2638 
0.1950 0.7647 0.2384 
0.1950 0.8039 0.2094 
0.1950 0.8431 0.1768 
0.1950 0.8824 0.1408 
0.1950 0.9216 0.1013 
0.1950 0.9608 0.0578 
0.1950 1.0000 0.0000 

0.2025 -1.0000 0.0000 
0.2025 -0.9608 -0.0554 
0.2025 -0.9216 -0.0971 
0.2025 -0.8824 -0.1350 
0.2025 -0.8431 -0.1695 
0.2025 -0.8039 -0.2008 
0.2025 -0.7647 -0.2287 
0.2025 -0.7255 -0.2530 
0.2025 -0.6863 -0.2735 
0.2025 -0.6471 -0.2899 
0.2025 -0.6078 -0.3022 
0.2025 -0.5686 -0.3102 
0.2025 -0.5294 -0.3138 
0.2025 -0.4902 -0.3129 
0.2025 -0.4510 -0.3076 
0.2025 -0.4118 -0.2980 
0.2025 -0.3725 -0.2841 
0.2025 -0.3333 -0.2663 
0.2025 -0.2941 -0.2446 
0.2025 -0.2549 -0.2195 
0.2025 -0.2157 -0.1913 
0.2025 -0.1765 -0.1604 
0.2025 -0.1373 -0.1272 
0.2025 -0.0980 -0.0921 
0.2025 -0.0588 -0.0558 
0.2025 -0.0196 -0.0187 
0.2025 0.0196 0.0187 
0.2025 0.0588 0.0558 
0.2025 0.0980 0.0921 
0.2025 0.1373 0.1272 
0.2025 0.1765 0.1604 
0.2025 0.2157 0.1913 
0.2025 0.2549 0.2195 
0.2025 0.2941 0.2446 
0.2025 0.3333 0.2663 
0.2025 0.3725 0.2841 
0.2025 0.4118 0.2980 
0.2025 0.4510 0.3076 
0.2025 0.4902 0.3129 
0.2025 0.5294 0.3138 
0.2025 0.5686 0.3102 
0.2025 0.6078 0.3022 
0.2025 0.6471 0.2899 
0.2025 0.6863 0.2735 
0.2025 0.7255 0.2530 
0.2025 0.7647 0.2287 
0.2025 0.8039 0.2008 
0.2025 0.8431 0.1695 
0.2025 0.8824 0.1350 
0.2025 0.9216 0.0971 
0.2025 0.9608 0.0554 
0.2025 1.0000 0.0000 

0.2100 -1.0000 0.0000 
0.2100 -0.9608 -0.0532 
0.2100 -0.9216 -0.0932 
0.2100 -0.8824 -0.1295 
0.2100 -0.8431 -0.1626 
0.2100 -0.8039 -0.1926 
0.2100 -0.7647 -0.2193 
0.2100 -0.7255 -0.2426 
0.2100 -0.6863 -0.2622 
0.2100 -0.6471 -0.2780 
0.2100 -0.6078 -0.2898 
0.2100 -0.5686 -0.2974 
0.2100 -0.5294 -0.3008 
0.2100 -0.4902 -0.2999 
0.2100 -0.4510 -0.2948 
0.2100 -0.4118 -0.2856 
0.2100 -0.3725 -0.2723 
0.2100 -0.3333 -0.2551 
0.2100 -0.2941 -0.2344 
0.2100 -0.2549 -0.2103 
0.2100 -0.2157 -0.1833 
0.2100 -0.1765 -0.1536 
0.2100 -0.1373 -0.1218 
0.2100 -0.0980 -0.0883 
0.2100 -0.0588 -0.0535 
0.2100 -0.0196 -0.0179 
0.2100 0.0196 0.0179 
0.2100 0.0588 0.0535 
0.2100 0.0980 0.0883 
0.2100 0.1373 0.1218 
0.2100 0.1765 0.1536 
0.2100 0.2157 0.1833 
0.2100 0.2549 0.2103 
0.2100 0.2941 0.2344 
0.2100 0.3333 0.2551 
0.2100 0.3725 0.2723 
0.2100 0.4118 0.2856 
0.2100 0.4510 0.2948 
0.2100 0.4902 0.2999 
0.2100 0.5294 0.3008 
0.2100 0.5686 0.2974 
0.2100 0.6078 0.2898 
0.2100 0.6471 0.2780 
0.2100 0.6863 0.2622 
0.2100 0.7255 0.2426 
0.2100 0.7647 0.2193 
0.2100 0.8039 0.1926 
0.2100 0.8431 0.1626 
0.2100 0.8824 0.1295 
0.2100 0.9216 0.0932 
0.2100 0.9608 0.0532 
0.2100 1.0000 0.0000 

0.2175 -1.0000 0.0000 
0.2175 -0.9608 -0.0510 
0.2175 -0.9216 -0.0894 
0.2175 -0.8824 -0.1242 
0.2175 -0.8431 -0.1560 
0.2175 -0.8039 -0.1847 
0.2175 -0.7647 -0.2103 
0.2175 -0.7255 -0.2326 
0.2175 -0.6863 -0.2514 
0.2175 -0.6471 -0.2665 
0.2175 -0.6078 -0.2778 
0.2175 -0.5686 -0.2851 
0.2175 -0.5294 -0.2883 
0.2175 -0.4902 -0.2875 
0.2175 -0.4510 -0.2826 
0.2175 -0.4118 -0.2737 
0.2175 -0.3725 -0.2609 
0.2175 -0.3333 -0.2445 
0.2175 -0.2941 -0.2246 
0.2175 -0.2549 -0.2015 
0.2175 -0.2157 -0.1756 
0.2175 -0.1765 -0.1472 
0.2175 -0.1373 -0.1167 
0.2175 -0.0980 -0.0846 
0.2175 -0.0588 -0.0512 
0.2175 -0.0196 -0.0172 
0.2175 0.0196 0.0172 
0.2175 0.0588 0.0512 
0.2175 0.0980 0.0846 
0.2175 0.1373 0.1167 
0.2175 0.1765 0.1472 
0.2175 0.2157 0.1756 
0.2175 0.2549 0.2015 
0.2175 0.2941 0.2246 
0.2175 0.3333 0.2445 
0.2175 0.3725 0.2609 
0.2175 0.4118 0.2737 
0.2175 0.4510 0.2826 
0.2175 0.4902 0.2875 
0.2175 0.5294 0.2883 
0.2175 0.5686 0.2851 
0.2175 0.6078 0.2778 
0.2175 0.6471 0.2665 
0.2175 0.6863 0.2514 
0.2175 0.7255 0.2326 
0.2175 0.7647 0.2103 
0.2175 0.8039 0.1847 
0.2175 0.8431 0.1560 
0.2175 0.8824 0.1242 
0.2175 0.9216 0.0894 
0.2175 0.9608 0.0510 
0.2175 1.0000 0.0000 

0.2250 -1.0000 0.0000 
0.2250 -0.9608 -0.0489 
0.2250 -0.9216 -0.0857 
0.2250 -0.8824 -0.1191 
0.2250 -0.8431 -0.1496 
0.2250 -0.8039 -0.1771 
0.2250 -0.7647 -0.2017 
0.2250 -0.7255 -0.2231 
0.2250 -0.6863 -0.2411 
0.2250 -0.6471 -0.2555 
0.2250 -0.6078 -0.2663 
0.2250 -0.5686 -0.2733 
0.2250 -0.5294 -0.2764 
0.2250 -0.4902 -0.2755 
0.2250 -0.4510 -0.2708 
0.2250 -0.4118 -0.2623 
0.2250 -0.3725 -0.2500 
0.2250 -0.3333 -0.2343 
0.2250 -0.2941 -0.2152 
0.2250 -0.2549 -0.1931 
0.2250 -0.2157 -0.1682 
0.2250 -0.1765 -0.1410 
0.2250 -0.1373 -0.1118 
0.2250 -0.0980 -0.0810 
0.2250 -0.0588 -0.0491 
0.2250 -0.0196 -0.0164 
0.2250 0.0196 0.0164 
0.2250 0.0588 0.0491 
0.2250 0.0980 0.0810 
0.2250 0.1373 0.1118 
0.2250 0.1765 0.1410 
0.2250 0.2157 0.1682 
0.2250 0.2549 0.1931 
0.2250 0.2941 0.2152 
0.2250 0.3333 0.2343 
0.2250 0.3725 0.2500 
0.2250 0.4118 0.2623 
0.2250 0.4510 0.2708 
0.2250 0.4902 0.2755 
0.2250 0.5294 0.2764 
0.2250 0.5686 0.2733 
0.2250 0.6078 0.2663 
0.2250 0.6471 0.2555 
0.2250 0.6863 0.2411 
0.2250 0.7255 0.2231 
0.2250 0.7647 0.2017 
0.2250 0.8039 0.1771 
0.2250 0.8431 0.1496 
0.2250 0.8824 0.1191 
0.2250 0.9216 0.0857 
0.2250 0.9608 0.0489 
0.2250 1.0000 0.0000 

0.2325 -1.0000 0.0000 
0.2325 -0.9608 -0.0469 
0.2325 -0.9216 -0.0822 
0.2325 -0.8824 -0.1143 
0.2325 -0.8431 -0.1434 
0.2325 -0.8039 -0.1699 
0.2325 -0.7647 -0.1934 
0.2325 -0.7255 -0.2139 
0.2325 -0.6863 -0.2311 
0.2325 -0.6471 -0.2450 
0.2325 -0.6078 -0.2553 
0.2325 -0.5686 -0.2620 
0.2325 -0.5294 -0.2649 
0.2325 -0.4902 -0.2641 
0.2325 -0.4510 -0.2596 
0.2325 -0.4118 -0.2513 
0.2325 -0.3725 -0.2396 
0.2325 -0.3333 -0.2245 
0.2325 -0.2941 -0.2062 
0.2325 -0.2549 -0.1850 
0.2325 -0.2157 -0.1612 
0.2325 -0.1765 -0.1351 
0.2325 -0.1373 -0.1071 
0.2325 -0.0980 -0.0776 
0.2325 -0.0588 -0.0470 
0.2325 -0.0196 -0.0157 
0.2325 0.0196 0.0157 
0.2325 0.0588 0.0470 
0.2325 0.0980 0.0776 
0.2325 0.1373 0.1071 
0.2325 0.1765 0.1351 
0.2325 0.2157 0.1612 
0.2325 0.2549 0.1850 
0.2325 0.2941 0.2062 
0.2325 0.3333 0.2245 
0.2325 0.3725 0.2396 
0.2325 0.4118 0.2513 
0.2325 0.4510 0.2596 
0.2325 0.4902 0.2641 
0.2325 0.5294 0.2649 
0.2325 0.5686 0.2620 
0.2325 0.6078 0.2553 
0.2325 0.6471 0.2450 
0.2325 0.6863 0.2311 
0.2325 0.7255 0.2139 
0.2325 0.7647 0.1934 
0.2325 0.8039 0.1699 
0.2325 0.8431 0.1434 
0.2325 0.8824 0.1143 
0.2325 0.9216 0.0822 
0.2325 0.9608 0.0469 
0.2325 1.0000 0.0000 

0.2400 -1.0000 0.0000 
0.2400 -0.9608 -0.0450 
0.2400 -0.9216 -0.0788 
0.2400 -0.8824 -0.1096 
0.2400 -0.8431 -0.1376 
0.2400 -0.8039 -0.1629 
0.2400 -0.7647 -0.1854 
0.2400 -0.7255 -0.2051 
0.2400 -0.6863 -0.2216 
0.2400 -0.6471 -0.2349 
0.2400 -0.6078 -0.2448 
0.2400 -0.5686 -0.2511 
0.2400 -0.5294 -0.2539 
0.2400 -0.4902 -0.2531 
0.2400 -0.4510 -0.2488 
0.2400 -0.4118 -0.2409 
0.2400 -0.3725 -0.2296 
0.2400 -0.3333 -0.2151 
0.2400 -0.2941 -0.1976 
0.2400 -0.2549 -0.1773 
0.2400 -0.2157 -0.1544 
0.2400 -0.1765 -0.1294 
0.2400 -0.1373 -0.1026 
0.2400 -0.0980 -0.0744 
0.2400 -0.0588 -0.0450 
0.2400 -0.0196 -0.0151 
0.2400 0.0196 0.0151 
0.2400 0.0588 0.0450 
0.2400 0.0980 0.0744 
0.2400 0.1373 0.1026 
0.2400 0.1765 0.1294 
0.2400 0.2157 0.1544 
0.2400 0.2549 0.1773 
0.2400 0.2941 0.1976 
0.2400 0.3333 0.2151 
0.2400 0.3725 0.2296 
0.2400 0.4118 0.2409 
0.2400 0.4510 0.2488 
0.2400 0.4902 0.2531 
0.2400 0.5294 0.2539 
0.2400 0.5686 0.2511 
0.2400 0.6078 0.2448 
0.2400 0.6471 0.2349 
0.2400 0.6863 0.2216 
0.2400 0.7255 0.2051 
0.2400 0.7647 0.1854 
0.2400 0.8039 0.1629 
0.2400 0.8431 0.1376 
0.2400 0.8824 0.1096 
0.2400 0.9216 0.0788 
0.2400 0.9608 0.0450 
0.2400 1.0000 0.0000 

0.2475 -1.0000 0.0000 
0.2475 -0.9608 -0.0432 
0.2475 -0.9216 -0.0756 
0.2475 -0.8824 -0.1051 
0.2475 -0.8431 -0.1319 
0.2475 -0.8039 -0.1562 
0.2475 -0.7647 -0.1778 
0.2475 -0.7255 -0.1966 
0.2475 -0.6863 -0.2125 
0.2475 -0.6471 -0.2252 
0.2475 -0.6078 -0.2347 
0.2475 -0.5686 -0.2407 
0.2475 -0.5294 -0.2434 
0.2475 -0.4902 -0.2426 
0.2475 -0.4510 -0.2384 
0.2475 -0.4118 -0.2309 
0.2475 -0.3725 -0.2200 
0.2475 -0.3333 -0.2061 
0.2475 -0.2941 -0.1893 
0.2475 -0.2549 -0.1698 
0.2475 -0.2157 -0.1480 
0.2475 -0.1765 -0.1240 
0.2475 -0.1373 -0.0983 
0.2475 -0.0980 -0.0712 
0.2475 -0.0588 -0.0431 
0.2475 -0.0196 -0.0145 
0.2475 0.0196 0.0145 
0.2475 0.0588 0.0431 
0.2475 0.0980 0.0712 
0.2475 0.1373 0.0983 
0.2475 0.1765 0.1240 
0.2475 0.2157 0.1480 
0.2475 0.2549 0.1698 
0.2475 0.2941 0.1893 
0.2475 0.3333 0.2061 
0.2475 0.3725 0.2200 
0.2475 0.4118 0.2309 
0.2475 0.4510 0.2384 
0.2475 0.4902 0.2426 
0.2475 0.5294 0.2434 
0.2475 0.5686 0.2407 
0.2475 0.6078 0.2347 
0.2475 0.6471 0.2252 
0.2475 0.6863 0.2125 
0.2475 0.7255 0.1966 
0.2475 0.7647 0.1778 
0.2475 0.8039 0.1562 
0.2475 0.8431 0.1319 
0.2475 0.8824 0.1051 
0.2475 0.9216 0.0756 
0.2475 0.9608 0.0432 
0.2475 1.0000 0.0000 

0.2550 -1.0000 0.0000 
0.2550 -0.9608 -0.0414 
0.2550 -0.9216 -0.0725 
0.2550 -0.8824 -0.1008 
0.2550 -0.8431 -0.1265 
0.2550 -0.8039 -0.1498 
0.2550 -0.7647 -0.1705 
0.2550 -0.7255 -0.1885 
0.2550 -0.6863 -0.2037 
0.2550 -0.6471 -0.2159 
0.2550 -0.6078 -0.2250 
0.2550 -0.5686 -0.2308 
0.2550 -0.5294 -0.2333 
0.2550 -0.4902 -0.2326 
0.2550 -0.4510 -0.2285 
0.2550 -0.4118 -0.2213 
0.2550 -0.3725 -0.2109 
0.2550 -0.3333 -0.1975 
0.2550 -0.2941 -0.1814 
0.2550 -0.2549 -0.1628 
0.2550 -0.2157 -0.1418 
0.2550 -0.1765 -0.1188 
0.2550 -0.1373 -0.0942 
0.2550 -0.0980 -0.0683 
0.2550 -0.0588 -0.0413 
0.2550 -0.0196 -0.0138 
0.2550 0.0196 0.0138 
0.2550 0.0588 0.0413 
0.2550 0.0980 0.0683 
0.2550 0.1373 0.0942 
0.2550 0.1765 0.1188 
0.2550 0.2157 0.1418 
0.2550 0.2549 0.1628 
0.2550 0.2941 0.1814 
0.2550 0.3333 0.1975 
0.2550 0.3725 0.2109 
0.2550 0.4118 0.2213 
0.2550 0.4510 0.2285 
0.2550 0.4902 0.2326 
0.2550 0.5294 0.2333 
0.2550 0.5686 0.2308 
0.2550 0.6078 0.2250 
0.2550 0.6471 0.2159 
0.2550 0.6863 0.2037 
0.2550 0.7255 0.1885 
0.2550 0.7647 0.1705 
0.2550 0.8039 0.1498 
0.2550 0.8431 0.1265 
0.2550 0.8824 0.1008 
0.2550 0.9216 0.0725 
0.2550 0.9608 0.0414 
0.2550 1.0000 0.0000 

0.2625 -1.0000 0.0000 
0.2625 -0.9608 -0.0397 
0.2625 -0.9216 -0.0695 
0.2625 -0.8824 -0.0966 
0.2625 -0.8431 -0.1213 
0.2625 -0.8039 -0.1436 
0.2625 -0.7647 -0.1635 
0.2625 -0.7255 -0.1808 
0.2625 -0.6863 -0.1953 
0.2625 -0.6471 -0.2070 
0.2625 -0.6078 -0.2156 
0.2625 -0.5686 -0.2212 
0.2625 -0.5294 -0.2237 
0.2625 -0.4902 -0.2229 
0.2625 -0.4510 -0.2190 
0.2625 -0.4118 -0.2121 
0.2625 -0.3725 -0.2021 
0.2625 -0.3333 -0.1893 
0.2625 -0.2941 -0.1739 
0.2625 -0.2549 -0.1560 
0.2625 -0.2157 -0.1359 
0.2625 -0.1765 -0.1139 
0.2625 -0.1373 -0.0903 
0.2625 -0.0980 -0.0654 
0.2625 -0.0588 -0.0396 
0.2625 -0.0196 -0.0133 
0.2625 0.0196 0.0133 
0.2625 0.0588 0.0396 
0.2625 0.0980 0.0654 
0.2625 0.1373 0.0903 
0.2625 0.1765 0.1139 
0.2625 0.2157 0.1359 
0.2625 0.2549 0.1560 
0.2625 0.2941 0.1739 
0.2625 0.3333 0.1893 
0.2625 0.3725 0.2021 
0.2625 0.4118 0.2121 
0.2625 0.4510 0.2190 
0.2625 0.4902 0.2229 
0.2625 0.5294 0.2237 
0.2625 0.5686 0.2212 
0.2625 0.6078 0.2156 
0.2625 0.6471 0.2070 
0.2625 0.6863 0.1953 
0.2625 0.7255 0.1808 
0.2625 0.7647 0.1635 
0.2625 0.8039 0.1436 
0.2625 0.8431 0.1213 
0.2625 0.8824 0.0966 
0.2625 0.9216 0.0695 
0.2625 0.9608 0.0397 
0.2625 1.0000 0.0000 

0.2700 -1.0000 0.0000 
0.2700 -0.9608 -0.0380 
0.2700 -0.9216 -0.0666 
0.2700 -0.8824 -0.0926 
0.2700 -0.8431 -0.1163 
0.2700 -0.8039 -0.1377 
0.2700 -0.7647 -0.1567 
0.2700 -0.7255 -0.1733 
0.2700 -0.6863 -0.1872 
0.2700 -0.6471 -0.1984 
0.2700 -0.6078 -0.2067 
0.2700 -0.5686 -0.2121 
0.2700 -0.5294 -0.2144 
0.2700 -0.4902 -0.2137 
0.2700 -0.4510 -0.2099 
0.2700 -0.4118 -0.2032 
0.2700 -0.3725 -0.1937 
0.2700 -0.3333 -0.1814 
0.2700 -0.2941 -0.1666 
0.2700 -0.2549 -0.1495 
0.2700 -0.2157 -0.1302 
0.2700 -0.1765 -0.1091 
0.2700 -0.1373 -0.0865 
0.2700 -0.0980 -0.0627 
0.2700 -0.0588 -0.0380 
0.2700 -0.0196 -0.0127 
0.2700 0.0196 0.0127 
0.2700 0.0588 0.0380 
0.2700 0.0980 0.0627 
0.2700 0.1373 0.0865 
0.2700 0.1765 0.1091 
0.2700 0.2157 0.1302 
0.2700 0.2549 0.1495 
0.2700 0.2941 0.1666 
0.2700 0.3333 0.1814 
0.2700 0.3725 0.1937 
0.2700 0.4118 0.2032 
0.2700 0.4510 0.2099 
0.2700 0.4902 0.2137 
0.2700 0.5294 0.2144 
0.2700 0.5686 0.2121 
0.2700 0.6078 0.2067 
0.2700 0.6471 0.1984 
0.2700 0.6863 0.1872 
0.2700 0.7255 0.1733 
0.2700 0.7647 0.1567 
0.2700 0.8039 0.1377 
0.2700 0.8431 0.1163 
0.2700 0.8824 0.0926 
0.2700 0.9216 0.0666 
0.2700 0.9608 0.0380 
0.2700 1.0000 0.0000 

0.2775 -1.0000 0.0000 
0.2775 -0.9608 -0.0365 
0.2775 -0.9216 -0.0639 
0.2775 -0.8824 -0.0888 
0.2775 -0.8431 -0.1115 
0.2775 -0.8039 -0.1320 
0.2775 -0.7647 -0.1503 
0.2775 -0.7255 -0.1662 
0.2775 -0.6863 -0.1795 
0.2775 -0.6471 -0.1902 
0.2775 -0.6078 -0.1982 
0.2775 -0.5686 -0.2033 
0.2775 -0.5294 -0.2055 
0.2775 -0.4902 -0.2048 
0.2775 -0.4510 -0.2012 
0.2775 -0.4118 -0.1948 
0.2775 -0.3725 -0.1856 
0.2775 -0.3333 -0.1739 
0.2775 -0.2941 -0.1597 
0.2775 -0.2549 -0.1432 
0.2775 -0.2157 -0.1248 
0.2775 -0.1765 -0.1046 
0.2775 -0.1373 -0.0829 
0.2775 -0.0980 -0.0601 
0.2775 -0.0588 -0.0364 
0.2775 -0.0196 -0.0122 
0.2775 0.0196 0.0122 
0.2775 0.0588 0.0364 
0.2775 0.0980 0.0601 
0.2775 0.1373 0.0829 
0.2775 0.1765 0.1046 
0.2775 0.2157 0.1248 
0.2775 0.2549 0.1432 
0.2775 0.2941 0.1597 
0.2775 0.3333 0.1739 
0.2775 0.3725 0.1856 
0.2775 0.4118 0.1948 
0.2775 0.4510 0.2012 
0.2775 0.4902 0.2048 
0.2775 0.5294 0.2055 
0.2775 0.5686 0.2033 
0.2775 0.6078 0.1982 
0.2775 0.6471 0.1902 
0.2775 0.6863 0.1795 
0.2775 0.7255 0.1662 
0.2775 0.7647 0.1503 
0.2775 0.8039 0.1320 
0.2775 0.8431 0.1115 
0.2775 0.8824 0.0888 
0.2775 0.9216 0.0639 
0.2775 0.9608 0.0365 
0.2775 1.0000 0.0000 

0.2850 -1.0000 0.0000 
0.2850 -0.9608 -0.0350 
0.2850 -0.9216 -0.0613 
0.2850 -0.8824 -0.0852 
0.2850 -0.8431 -0.1069 
0.2850 -0.8039 -0.1266 
0.2850 -0.7647 -0.1441 
0.2850 -0.7255 -0.1593 
0.2850 -0.6863 -0.1721 
0.2850 -0.6471 -0.1824 
0.2850 -0.6078 -0.1900 
0.2850 -0.5686 -0.1949 
0.2850 -0.5294 -0.1970 
0.2850 -0.4902 -0.1963 
0.2850 -0.4510 -0.1929 
0.2850 -0.4118 -0.1867 
0.2850 -0.3725 -0.1779 
0.2850 -0.3333 -0.1666 
0.2850 -0.2941 -0.1530 
0.2850 -0.2549 -0.1373 
0.2850 -0.2157 -0.1196 
0.2850 -0.1765 -0.1002 
0.2850 -0.1373 -0.0794 
0.2850 -0.0980 -0.0575 
0.2850 -0.0588 -0.0349 
0.2850 -0.0196 -0.0117 
0.2850 0.0196 0.0117 
0.2850 0.0588 0.0349 
0.2850 0.0980 0.0575 
0.2850 0.1373 0.0794 
0.2850 0.1765 0.1002 
0.2850 0.2157 0.1196 
0.2850 0.2549 0.1373 
0.2850 0.2941 0.1530 
0.2850 0.3333 0.1666 
0.2850 0.3725 0.1779 
0.2850 0.4118 0.1867 
0.2850 0.4510 0.1929 
0.2850 0.4902 0.1963 
0.2850 0.5294 0.1970 
0.2850 0.5686 0.1949 
0.2850 0.6078 0.1900 
0.2850 0.6471 0.1824 
0.2850 0.6863 0.1721 
0.2850 0.7255 0.1593 
0.2850 0.7647 0.1441 
0.2850 0.8039 0.1266 
0.2850 0.8431 0.1069 
0.2850 0.8824 0.0852 
0.2850 0.9216 0.0613 
0.2850 0.9608 0.0350 
0.2850 1.0000 0.0000 

0.2925 -1.0000 0.0000 
0.2925 -0.9608 -0.0335 
0.2925 -0.9216 -0.0587 
0.2925 -0.8824 -0.0816 
0.2925 -0.8431 -0.1025 
0.2925 -0.8039 -0.1213 
0.2925 -0.7647 -0.1381 
0.2925 -0.7255 -0.1527 
0.2925 -0.6863 -0.1650 
0.2925 -0.6471 -0.1748 
0.2925 -0.6078 -0.1821 
0.2925 -0.5686 -0.1868 
0.2925 -0.5294 -0.1888 
0.2925 -0.4902 -0.1882 
0.2925 -0.4510 -0.1849 
0.2925 -0.4118 -0.1789 
0.2925 -0.3725 -0.1705 
0.2925 -0.3333 -0.1597 
0.2925 -0.2941 -0.1467 
0.2925 -0.2549 -0.1315 
0.2925 -0.2157 -0.1146 
0.2925 -0.1765 -0.0960 
0.2925 -0.1373 -0.0761 
0.2925 -0.0980 -0.0551 
0.2925 -0.0588 -0.0334 
0.2925 -0.0196 -0.0112 
0.2925 0.0196 0.0112 
0.2925 0.0588 0.0334 
0.2925 0.0980 0.0551 
0.2925 0.1373 0.0761 
0.2925 0.1765 0.0960 
0.2925 0.2157 0.1146 
0.2925 0.2549 0.1315 
0.2925 0.2941 0.1467 
0.2925 0.3333 0.1597 
0.2925 0.3725 0.1705 
0.2925 0.4118 0.1789 
0.2925 0.4510 0.1849 
0.2925 0.4902 0.1882 
0.2925 0.5294 0.1888 
0.2925 0.5686 0.1868 
0.2925 0.6078 0.1821 
0.2925 0.6471 0.1748 
0.2925 0.6863 0.1650 
0.2925 0.7255 0.1527 
0.2925 0.7647 0.1381 
0.2925 0.8039 0.1213 
0.2925 0.8431 0.1025 
0.2925 0.8824 0.0816 
0.2925 0.9216 0.0587 
0.2925 0.9608 0.0335 
0.2925 1.0000 0.0000 

0.3000 -1.0000 0.0000 
0.3000 -0.9608 -0.0322 
0.3000 -0.9216 -0.0563 
0.3000 -0.8824 -0.0783 
0.3000 -0.8431 -0.0983 
0.3000 -0.8039 -0.1163 
0.3000 -0.7647 -0.1324 
0.3000 -0.7255 -0.1464 
0.3000 -0.6863 -0.1582 
0.3000 -0.6471 -0.1676 
0.3000 -0.6078 -0.1746 
0.3000 -0.5686 -0.1791 
0.3000 -0.5294 -0.1810 
0.3000 -0.4902 -0.1804 
0.3000 -0.4510 -0.1772 
0.3000 -0.4118 -0.1715 
0.3000 -0.3725 -0.1634 
0.3000 -0.3333 -0.1531 
0.3000 -0.2941 -0.1405 
0.3000 -0.2549 -0.1261 
0.3000 -0.2157 -0.1098 
0.3000 -0.1765 -0.0920 
0.3000 -0.1373 -0.0729 
0.3000 -0.0980 -0.0528 
0.3000 -0.0588 -0.0320 
0.3000 -0.0196 -0.0107 
0.3000 0.0196 0.0107 
0.3000 0.0588 0.0320 
0.3000 0.0980 0.0528 
0.3000 0.1373 0.0729 
0.3000 0.1765 0.0920 
0.3000 0.2157 0.1098 
0.3000 0.2549 0.1261 
0.3000 0.2941 0.1405 
0.3000 0.3333 0.1531 
0.3000 0.3725 0.1634 
0.3000 0.4118 0.1715 
0.3000 0.4510 0.1772 
0.3000 0.4902 0.1804 
0.3000 0.5294 0.1810 
0.3000 0.5686 0.1791 
0.3000 0.6078 0.1746 
0.3000 0.6471 0.1676 
0.3000 0.6863 0.1582 
0.3000 0.7255 0.1464 
0.3000 0.7647 0.1324 
0.3000 0.8039 0.1163 
0.3000 0.8431 0.0983 
0.3000 0.8824 0.0783 
0.3000 0.9216 0.0563 
0.3000 0.9608 0.0322 
0.3000 1.0000 0.0000 

